Mechanisms for Outsourcing Computation via a Decentralized Market

As the number of personal computing and IoT devices grows rapidly, so does the amount of computational power that is available at the edge. Since many of these devices are often idle, there is a vast amount of computational power that is currently untapped, and which could be used for outsourcing computation. Existing solutions for harnessing this power, such as volunteer computing (e.g., BOINC), are centralized platforms in which a single organization or company can control participation and pricing. By contrast, an open market of computational resources, where resource owners and resource users trade directly with each other, could lead to greater participation and more competitive pricing. To provide an open market, we introduce MODiCuM, a decentralized system for outsourcing computation. MODiCuM deters participants from misbehaving-which is a key problem in decentralized systems-by resolving disputes via dedicated mediators and by imposing enforceable fines. However, unlike other decentralized outsourcing solutions, MODiCuM minimizes computational overhead since it does not require global trust in mediation results. We provide analytical results proving that MODiCuM can deter misbehavior, and we evaluate the overhead of MODiCuM using experimental results based on an implementation of our platform.

==> data/functions_general/jobCreatorAddTrustedMediator.csv <==
,dt
0,12.022756864
1,11.774392832
2,2.221963008
3,17.625432064
4,38.896120832
5,10.347911936
6,12.18470272
7,7.300137984
8,12.344061184
9,12.111076096
10,20.225953792
11,17.687729152
12,23.021865984
13,4.30747008
14,9.347910144
15,25.060082176
16,12.542860032
17,25.249530112
18,8.207806208
19,25.000484096


==> data/functions_general/registerJobCreator.csv <==
,dt
0,26.037043968
1,56.762861056
2,3.284873984
3,10.30505472
4,11.456558848
5,4.131535104
6,25.822484992
7,15.421207296
8,8.235459072
9,20.63300992
10,23.632940032
11,13.362633728
12,59.870699776
13,8.496497152
14,6.20400384
15,8.510886144
16,58.752701952
17,28.976230912
18,5.1605632
19,3.155168768


==> data/functions_general/registerMediator.csv <==
,dt
0,29.738419968
1,4.505338112
2,2.27669376
3,9.72918016
4,10.85466112
5,3.552475904
6,24.73701888
7,14.916732928
8,8.666404864
9,20.270657024
10,22.587675904
11,13.02816896
12,59.827870976
13,7.699835136
14,5.530040064
15,7.64232576
16,58.6844032
17,28.965733888
18,4.368801024
19,2.361977088


==> data/functions_general/registerResourceProvider.csv <==
,dt
0,26.188891136
1,55.62623616
2,4.132399872
3,3.108230656
4,10.31090304
5,11.446548992
6,4.229923072
7,5.133935104
8,10.495780096
9,25.724403968
10,15.372429312
11,9.329131008
12,21.51631488
13,23.60740608
14,13.446509056
15,59.779723776
16,8.211331072
17,6.210035712
18,8.330008064
19,58.75284736
20,29.089230848
21,5.162253056
22,3.14347392


==> data/functions_general/resourceProviderAddTrustedMediator.csv <==
,dt
0,12.170204928
1,14.937759232
2,5.664199168
3,2.077053184
4,18.60688768
5,38.936002816
6,10.480216832
7,8.14967296
8,4.285428992
9,12.192999936
10,7.313505024
11,12.314722048
12,12.497853184
13,20.192606208
14,17.831737088
15,22.862846976
16,4.175024128
17,9.379429888
18,25.698607872
19,12.60020224
20,24.426041088
21,8.1343168
22,24.679036928


==> data/functions_general/setPenaltyRate.csv <==
,dt
0,0.027675904
1,0.037515776
2,0.075181056
3,10.033842176
4,5.023394048
5,10.022418944
6,15.048967936
7,5.029641984
8,0.025948928
9,0.018249984
10,0.032431104
11,5.016916992
12,25.051365888
13,10.029507328
14,10.037083904
15,15.029145088
16,10.033021696
17,30.062304
18,10.061737984
19,10.023320064
20,10.042582784
21,20.055497984
22,10.058370304
23,20.062195968
24,5.062618112
25,20.033874944
26,15.03113216


==> data/functions_general/setReactionDeadline.csv <==
,dt
0,0.046087168
1,0.045629952
2,0.08180608
3,15.042701056
4,10.03311104
5,30.076564224
6,15.077682944
7,20.068315904
8,0.03638784
9,0.042138112
10,0.023106304
11,5.062842368
12,5.050804992
13,5.052431104
14,20.06150784
15,5.089765888
16,10.02911488
17,25.102452992
18,30.092263936
19,15.036969984
20,40.05198208
21,5.022606848
22,25.08125824
23,10.073647872
24,5.124500992
25,15.05456896
26,30.051712256


==> data/gas/gas.csv <==
Function,mean,std.dev.,gasEstimate
setPenaltyRate,43400,0,22100
setReactionDeadline,43100,0,21600
acceptResult,140000,64700,62900
postResult,191000,16000,225000
postMatch,135000,1700,127000
postJobOfferPartOne,236000,4590,228000
postJobOfferPartTwo,216000,0,227000
postResOffer,242000,2160,232000
registerMediator,137000,0,85100
registerResourceProvider,81200,0,25400
resourceProviderAddTM,65000,0,42300
registerJobCreator,34000,0,3200
jobCreatorAddTM,65300,0,42600
postMediationResult,187000,15600,240000
rejectResult,53900,9.9,47100
nominal cost,592000,,


==> data/gas/gas_old.csv <==
Function,mean,std.dev.,gasEstimate
setPenaltyRate,43356.0,0.0,22130.0
setReactionDeadline,43110.0,0.0,21556.0
acceptResult,140125.74,64735.58,62867.0
postResult,191255.89,15987.92,225337.0
postMatch,135175.62,1698.39,127280.0
postJobOfferPartOne,236056.4,4585.88,228279.0
postJobOfferPartTwo,215531.0,0.0,227055.0
postResOffer,241980.79,2163.65,232239.0
registerMediator,136627.0,0.0,85088.0
registerResourceProvider,81238.0,0.0,25392.0
resourceProviderAddTM,65022.0,0.0,42314.0
registerJobCreator,33999.0,0.0,3203.0
jobCreatorAddTM,65286.0,0.0,42578.0
postMediationResult,186788.78,15649.38,240469.0
rejectResult,53893.43,9.9,47098.0


==> data/native/runtime.csv <==
,runtime
0,23.05
1,24.24
2,24.26
3,24.14
4,24.28
5,23.52
6,24.14
7,23.19
8,23.76
9,24.17
10,21.91
11,23.67
12,23.98
13,24.25
14,22.49
15,24.14
16,23.01
17,24.59
18,24.44
19,22.53
20,24.16
21,22.68
22,24.31
23,24.14
24,24.28
25,23.84
26,24.17
27,24.18
28,24.14
29,22.65
30,24.27
31,23.72
32,23.87
33,23.51
34,22.59
35,24.14
36,23.83
37,22.67
38,24.16
39,23.0
40,24.48
41,23.4
42,24.12
43,23.84
44,24.22
45,23.9
46,24.36
47,24.19
48,24.18
49,24.67
50,24.1
51,24.43
52,24.1
53,22.63
54,24.1
55,23.19
56,24.3
57,24.04
58,24.05
59,22.02
60,24.37
61,24.4
62,23.65
63,24.14
64,23.15
65,24.42
66,23.84
67,23.91
68,24.06
69,24.51
70,23.75
71,24.05
72,23.56
73,23.93
74,24.2
75,23.91
76,24.28
77,23.81
78,22.68
79,24.49
80,24.1
81,24.26
82,24.33
83,22.45
84,24.08
85,24.16
86,23.01
87,23.88
88,24.43
89,24.0
90,22.09
91,24.19
92,24.24
93,23.94
94,23.8
95,24.12
96,22.24
97,24.54
98,24.33
99,23.37


==> data/native/total_rss.csv <==
,mean,Std.Dev,med
native1,3.741988571428571,0.7395628573021716,4.042752
native10,3.3546240000000003,1.932038398899093,4.042752
native100,3.743744,1.2724393923861366,4.042752
native11,4.027538285714286,0.5776023953729515,4.042752
native12,3.188736,1.716713411295299,4.042752
native13,3.7098057142857144,1.1087499875754552,4.042752
native14,3.098624,1.6406483316236387,4.042752
native15,3.681133714285714,1.2850319341481644,4.042752
native16,3.644269714285714,0.9976842437534559,4.042752
native17,3.559424,1.5995164077716324,4.042752
native18,4.1526613333333335,0.3375304485954811,4.042752
native19,4.203081142857143,0.4844572957125767,4.042752
native2,3.4973988571428576,1.566453475991699,4.042752
native20,3.861504,1.3599649675622425,4.042752
native21,3.5869257142857145,1.1492442569569672,4.042752
native22,3.203584,1.7687925044539767,4.042752
native23,3.6390034285714288,1.2391214820905518,4.042752
native24,3.154505142857143,1.652254897109546,4.042752
native25,3.559424,1.5995164077716324,4.042752
native26,4.1526613333333335,0.3375304485954811,4.042752
native27,3.4464914285714285,1.520544689653772,4.042752
native28,3.584,1.1569780207880644,4.042752
native29,3.537773714285714,1.6676081749201674,4.042752
native3,3.6670902857142855,1.778375961005407,4.042752
native30,3.218432,1.7467105789457917,4.042752
native31,3.848484571428571,1.2198147886067046,4.042752
native32,3.5816594285714283,1.6211121753124569,4.042752
native33,3.8198125714285713,1.2343259519536505,4.042752
native34,3.3587200000000004,1.506888283689272,4.042752
native35,3.698688,1.239992546248565,4.042752
native36,3.3587200000000004,1.506888283689272,4.042752
native37,3.705124571428571,1.2877688880425266,4.042752
native38,4.288512,0.7097002141336392,4.042752
native39,3.7098057142857144,1.1087499875754552,4.042752
native4,4.101461333333334,0.2145251080155111,4.042752
native40,3.5453805714285713,1.0255467297539165,4.042752
native41,3.733504,1.178841120872771,4.042752
native42,3.682304,1.2820261893778404,4.042752
native43,3.559424,1.6383778131831093,4.042752
native44,3.734966857142857,1.14726619892151,4.042752
native45,3.5816594285714283,1.6211121753124569,4.042752
native46,3.7098057142857144,1.1087499875754552,4.042752
native47,3.703296,1.1193175865851734,4.042752
native48,3.8303451428571433,0.7978633315540176,4.042752
native49,3.848192,1.257324276106549,4.042752
native5,4.049773714285715,0.26749435210842254,4.042752
native50,4.128182857142857,0.7939143733702075,4.042752
native51,3.356672,1.5021960836999373,4.042752
native52,3.044498285714286,1.6982233909979487,4.042752
native53,3.5816594285714287,1.6642632484514839,4.042752
native54,3.87072,1.3680476486048772,4.042752
native55,3.402605714285715,1.5092721871645853,4.042752
native56,3.674624,1.2812119592608957,4.042752
native57,3.641929142857143,1.2314786600781231,4.042752
native58,3.402605714285715,1.5092721871645853,4.042752
native59,3.7261897142857143,1.16965178411322,4.042752
native6,3.789312,1.2533194683796423,4.042752
native60,3.6068205714285715,1.6499761404908109,4.042752
native61,4.337664,0.6548990378859935,4.042752
native62,3.679378285714286,1.289541354611232,4.042752
native63,3.1398765714285717,1.6239867046999756,4.042752
native64,3.710976,1.7803627318199324,4.042752
native65,3.66592,1.076671602448955,4.042752
native66,3.138048,1.6561585691258984,4.042752
native67,3.6530468571428574,1.2024473580332502,4.042752
native68,3.3136639999999997,1.5937896891656274,4.042752
native69,3.8613577142857136,1.4293078211681947,4.042752
native7,3.7472548571428574,1.089447271718313,4.042752
native70,3.5816594285714287,1.6642632484514839,4.042752
native71,3.922432,1.2666131993158538,4.042752
native72,3.695177142857143,0.9994196034251461,4.042752
native73,3.195904,1.707107378373805,4.042752
native74,3.66592,1.076671602448955,4.042752
native75,3.935232,1.3287405781914585,4.042752
native76,3.4464914285714285,1.520544689653772,4.042752
native77,3.044498285714286,1.6982233909979487,4.042752
native78,3.559424,1.5995164077716324,4.042752
native79,3.7191680000000003,1.0843162384077198,4.042752
native8,3.6565577142857144,1.1932834798708025,4.042752
native80,3.3587200000000004,1.506888283689272,4.042752
native81,3.850752,1.2599491505821063,4.042752
native82,3.7759268571428573,1.1772287573828388,4.042752
native83,3.402605714285715,1.5092721871645853,4.042752
native84,3.685229714285714,1.2745137239378417,4.042752
native85,3.044498285714286,1.6982233909979487,4.042752
native86,4.269787428571429,0.8016827297675927,4.042752
native87,3.688155428571428,1.2670040063150099,4.042752
native88,3.9620022857142856,0.6370551445596407,4.042752
native89,3.2270628571428572,1.5527143621339834,4.042752
native9,3.110619428571429,1.7009481202786931,4.042752
native90,3.6536320000000004,1.200919911649954,4.042752
native91,3.3587200000000004,1.506888283689272,4.042752
native92,3.188736,1.716713411295299,4.042752
native93,4.086784,1.5046730407018187,4.042752
native94,3.9543954285714285,1.3557695180394609,4.042752
native95,3.7086354285714287,1.2145172011153043,4.042752
native96,4.020906666666667,0.05350991992767949,4.042752
native97,3.4154788571428574,1.2771628137100648,4.042752
native98,3.782144,1.272271624719906,4.042752
native99,3.7098057142857144,1.1087499875754552,4.042752


==> data/sim23/MatchClosed.csv <==
,dt


==> data/sim23/postJobOfferPartOne.csv <==
,dt
0,18.25866496
1,18.178753792
2,18.123778304
3,18.029235968
4,17.912848128
5,17.820929792
6,17.713479168
7,17.42944
8,17.090194944
9,16.809263872
10,16.727087104
11,16.703500032
12,16.38561408
13,15.975173888
14,15.553947136
15,15.532006912
16,15.669921024
17,15.174521856
18,15.105029888
19,15.009201152
20,14.04553216
21,14.038752
22,13.13541504
23,13.070257152
24,12.952952832
25,12.233913856
26,12.107768064
27,13.307574016
28,12.362497024
29,12.330351104
30,12.077072128
31,11.325455104
32,11.095497984
33,9.029264896
34,8.632928768
35,8.01490688
36,7.589792256
37,6.961620992
38,6.534075136
39,5.802332928
40,6.430223872
41,6.23554176
42,6.167299072
43,12.528176128
44,12.018279936
45,11.555716096
46,11.761639936
47,11.290822912
48,10.921020928
49,10.870284032
50,10.818206976
51,10.778699008
52,10.087591936
53,10.118605312
54,9.913874176
55,9.836013824
56,9.68379008
57,9.354633984
58,9.45648512
59,9.416196096
60,28.279471872
61,28.242480896
62,28.147849216
63,27.59302272
64,27.506800896
65,27.391152128
66,26.684063744
67,25.565650944
68,25.003772928
69,24.357656064
70,23.709201152
71,22.943666944
72,22.292857088
73,21.673725952
74,21.562447872
75,21.261574912
76,20.726386944
77,20.557208064
78,20.301153024
79,19.551369216
80,19.346977024
81,19.157886976
82,18.484315904
83,18.260555264
84,18.056941056
85,17.366324992
86,17.229063936
87,17.090009856
88,16.230224128
89,16.026921216
90,15.881039872
91,14.907420672
92,14.71764992
93,14.493396992
94,13.500826112
95,13.271165184
96,13.627057664
97,12.674755072
98,12.440684288
99,12.248474112


==> data/sim23/postJobOfferPartTwo.csv <==
,dt
0,18.20216192
1,18.186317056
2,18.132191232
3,17.973725952
4,17.906631936
5,17.81168
6,17.544414976
7,17.465158912
8,17.05152512
9,16.801448192
10,16.726554112
11,16.721382144
12,16.386813952
13,16.023979008
14,15.584217088
15,15.651421952
16,15.65968384
17,15.19126912
18,15.10372608
19,14.104105984
20,14.092944896
21,14.078147072
22,13.145236224
23,13.076194048
24,12.956125952
25,12.234417152
26,12.144137984
27,12.32918912
28,12.48844928
29,12.348090112
30,11.444103936
31,11.31233408
32,10.861593088
33,8.930859008
34,8.264995072
35,7.903468288
36,7.235389952
37,6.868144896
38,6.092501248
39,5.702049792
40,6.294712832
41,6.229766144
42,6.099697152
43,12.287604992
44,11.945001984
45,11.47191424
46,11.679773952
47,11.168294144
48,10.917164032
49,10.886209024
50,10.867505152
51,10.364459008
52,10.424775168
53,10.006654208
54,9.946285056
55,9.79743488
56,9.374924032
57,9.50594176
58,9.497511168
59,28.341657856
60,28.295028736
61,28.247673856
62,27.65609472
63,27.581926656
64,27.5027648
65,27.120798976
66,26.515287808
67,25.420548864
68,24.64210304
69,24.179508992
70,23.335948032
71,22.755923968
72,21.830855168
73,21.67545984
74,21.489036288
75,20.877750784
76,20.671035904
77,20.485047296
78,19.741010688
79,19.49602816
80,19.28849792
81,18.644023808
82,18.427667968
83,18.183422976
84,17.471636992
85,17.362151168
86,17.201213952
87,17.020018176
88,16.179730176
89,15.96167168
90,15.81553408
91,14.875638016
92,14.652199936
93,14.388665344
94,13.446316032
95,13.229483008
96,13.569778944
97,12.584278016
98,12.393062912
99,12.188086016


==> data/sim23/postMatch.csv <==
,dt
0,11.173164288
1,31.104288
2,46.108867072
3,16.037716224
4,6.06295424
5,6.0296832
6,6.042822912
7,21.048733952
8,11.044232192
9,26.053111296
10,11.043419136
11,16.04825216
12,16.082541824
13,11.034447872
14,21.076461824
15,21.152354048
16,16.04045696
17,36.053158144
18,21.051970816
19,21.119353088
20,26.05225984
21,16.030841088
22,6.038420992
23,16.035141888
24,46.065628928
25,11.030445056
26,6.078614016
27,21.052399872
28,46.067717888
29,11.037097984
30,11.03820032
31,16.040976896
32,11.115914752
33,6.026236928
34,11.031202048
35,6.038055936
36,26.049120768
37,36.056384
38,11.059827968
39,21.06139392
40,11.034587136
41,21.04255616
42,21.046859008
43,31.071446784
44,6.030190336
45,36.06233472
46,26.05792
47,6.025470976
48,11.034470144
49,11.033793024
50,26.054099968
51,16.049135872
52,21.058427904
53,21.04977792
54,16.041113088
55,6.027097088
56,11.037694976
57,51.085595136
58,6.048787968
59,6.03076992
60,16.055876096
61,46.074338048
62,16.036913152
63,11.047008
64,16.04643712
65,11.075776768
66,26.06703616
67,11.102238976
68,11.321501952
69,41.083778048
70,41.087847936
71,11.063977216
72,11.23367296
73,11.060754944
74,6.036251136
75,46.087663104
76,11.05225216
77,11.033433088
78,11.045214976
79,16.052792064
80,16.053497088
81,11.127492096
82,26.077955072
83,6.050577152
84,11.062334976
85,11.039870976
86,6.059725056
87,11.037785088
88,36.103847936
89,26.115173888
90,16.052016128
91,31.077218048
92,16.05493888
93,6.042795008
94,11.057964032
95,11.0430272
96,11.05298304
97,36.097787136
98,6.035719936
99,11.29180416


==> data/sim23/postMediationResult.csv <==
,dt
0,33.342907136
1,43.507383808
2,21.720524288
3,5.035435264
4,3.939505152
5,37.153920768
6,30.837181184
7,6.55808896
8,24.738146048
9,6.435887872
10,5.497980928
11,11.310836224
12,5.475135744
13,15.683728896
14,14.754650624
15,10.289409024
16,5.37324416
17,13.60420608
18,18.671249152
19,22.915551232
20,10.89629184
21,5.386259968
22,12.453789952
23,43.39200512
24,6.026633216
25,5.882642944
26,17.901079296
27,42.784524032
28,9.921566976
29,9.026617088
30,6.745843968
31,8.528934912
32,4.813707008
33,7.693452288
34,5.340516864
35,23.347297792
36,33.882585088
37,9.28814208
38,15.15193984
39,5.471951872
40,17.291936256
41,18.653487872
42,30.273631232
43,4.950415104
44,32.245494016
45,21.052635136
46,5.190336
47,5.631960832
48,5.080524032
49,24.867769088
50,14.755864064
51,16.405277952
52,20.22240384
53,17.198820096
54,22.189561856
55,6.224440064
56,48.154253056
57,4.796809984
58,5.590564096
59,12.658222848
60,41.62882816
61,11.23352192
62,10.122105088
63,10.629705216
64,9.466835968
65,23.582072064
66,9.121408768
67,10.459407104
68,9.213768192
69,38.841204736
70,7.217306624
71,6.617005824
72,7.44286592
73,4.4093568
74,43.003220992
75,6.074022912
76,7.824100864
77,6.923627008
78,15.051299072
79,11.059749888
80,9.026950144
81,22.236708096
82,8.621308928
83,5.575011072
84,8.304081152
85,4.083899904
86,9.909508864
87,34.20540416
88,20.17793024
89,5.544540928
90,28.984009984
91,12.270507008
92,2.471188224
93,6.327708928
94,8.71638016
95,8.832644096
96,35.569799936
97,4.4086272
98,7.512161024
99,32.21367296


==> data/sim23/postResOffer.csv <==
,dt
0,18.182715904
1,5.006025984
2,17.70611584
3,21.821492992
4,84.578550784
5,12.13993088
6,37.187602176
7,32.232152064
8,15.335252224
9,17.474578944
10,3.35097472
11,5.793457152
12,26.355583744
13,25.612406016
14,8.483131648
15,53.9800512
16,6.5509632
17,6.453395968
18,13.81456512
19,4.929255936
20,5.003542016
21,5.112962816
22,11.176261888
23,2.93309824
24,20.047136
25,16.82652288
26,23.015726592
27,19.106951936
28,12.141995008
29,3.732075776
30,12.955835136
31,7.732142848
32,24.295138816
33,14.109214976
34,16.157961984
35,6.820037888
36,9.587874048
37,8.645597952
38,9.119997184
39,27.383807232
40,35.821997824
41,5.539024128
42,29.127902976
43,36.889532928
44,13.313939712
45,21.204589056
46,2.260654336
47,4.407972096
48,7.068577024
49,8.88666368
50,23.424258048
51,22.508622848
52,4.673794816
53,14.079976192
54,20.013793024
55,21.212715008
56,29.16530688
57,2.973548032
58,2.848338944
59,4.25030912
60,11.994514944
61,7.189962752
62,24.812195072
63,12.087769088
64,11.412902144
65,3.9599552
66,26.312856064
67,34.176916736
68,24.467757312
69,8.332518912
70,41.648925952
71,3.788838144
72,21.989404928
73,8.763295232
74,20.839871232
75,31.408064
76,8.303316224
77,19.607475968
78,5.316138752
79,4.691744256
80,8.035687168
81,32.221131264
82,37.79306112
83,8.07044992
84,10.002055168
85,14.942564864
86,16.68959488
87,6.36468736
88,14.620882944
89,4.300004096
90,5.610855936
91,26.19359616
92,3.310486272
93,3.161121024
94,22.58530816
95,17.91000192
96,2.81620224
97,4.588180992
98,14.177427968
99,9.224025088


==> data/sim23/postResult.csv <==
,dt
0,6.241309696
1,6.392637952
2,16.256275712
3,11.239896064
4,26.341925888
5,36.660668928
6,31.5060224
7,11.305927168
8,26.289358848
9,11.211811072
10,112.082417152
11,16.274032128
12,6.321437184
13,36.50888704
14,11.556064
15,26.329953792
16,6.189218816
17,16.258118144
18,71.71398784
19,6.175849984
20,16.310425088
21,11.360104192
22,46.452415744
23,6.242797312
24,6.221106176
25,16.317588992
26,21.34504192
27,36.3680448
28,26.332226816
29,11.397753856
30,16.438970112
31,16.302160128
32,6.223012864
33,36.43847808
34,26.371037952
35,11.362882048
36,11.231745024
37,11.37499776
38,11.294124032
39,31.358179072
40,6.264013056
41,11.268813056
42,6.309536
43,31.41572608
44,16.274665984
45,11.295458048
46,26.337153024
47,21.28319872
48,16.369255168
49,36.429189888
50,36.646141184
51,26.488932864
52,11.278857984
53,6.19944704
54,11.223588096
55,16.309358848
56,36.46886912
57,26.40590976
58,6.219980032
59,11.407742976
60,31.518233856
61,16.683373312
62,66.735613952
63,16.286310912
64,6.174633216
65,16.275467264
66,11.301537792
67,6.247568128
68,11.4701952
69,6.281118976
70,11.27940608
71,16.319809024
72,6.399147008
73,6.337709056
74,26.439252992
75,16.38350208
76,31.505708032
77,26.393372928
78,46.75216384
79,26.577398016
80,11.28612608
81,11.40231296
82,36.67917312
83,41.487425024
84,6.2422208
85,36.51736192
86,36.44272384
87,31.510395904
88,6.43065728
89,21.331115776
90,6.250839808
91,36.446214912
92,6.282020096
93,11.31495168
94,21.469882112
95,31.471757824
96,6.26331008
97,11.338402048
98,11.347055872
99,6.263922944


==> data/sim23/rejectResult.csv <==
,dt
0,4.533851136
1,16.798618112
2,5.875931904
3,87.030152192
4,17.225074176
5,4.959490816
6,4.96645504
7,20.704680192
8,20.981731072
9,8.940612096
10,4.731601152
11,30.447877888
12,26.899115264
13,14.052945152
14,58.104009216
15,11.113193984
16,4.87380608
17,2.921555968
18,11.011200768
19,8.805749248
20,6.640218112
21,12.872022016
22,6.215206912
23,22.320139264
24,20.31349888
25,26.539783168
26,23.891918848
27,13.743506944
28,7.313561088
29,16.497890048
30,7.42932608
31,26.896363008
32,16.339267072
33,19.69476096
34,8.953061888
35,12.374302976
36,11.356850176
37,13.036146688
38,30.654188032
39,2.700399104
40,7.123902976
41,30.308786944
42,39.018640896
43,15.442655232
44,25.718217216
45,7.510710016
46,2.948935936
47,8.618461952
48,11.007046912
49,25.08574208
50,26.849048832
51,7.118675968
52,15.728097792
53,4.48067584
54,3.586723072
55,32.17127808
56,4.362557952
57,8.517877248
58,6.52268288
59,14.761808896
60,8.56669312
61,28.486614784
62,6.235011072
63,16.841319168
64,5.790573056
65,31.744237056
66,39.845906944
67,26.221850112
68,3.125594112
69,44.728455168
70,7.145300736
71,26.968664832
72,10.968644096
73,27.049487104
74,36.126968064
75,4.240550912
76,22.446256896
77,9.461437952
78,8.546263296
79,11.746595328
80,36.62866176
81,42.45863296
82,3.75873408
83,11.943376128
84,18.262982912
85,19.398390016
86,13.561529088
87,20.314750976
88,8.561577216
89,5.8334528
90,30.346541312
91,6.323544064
92,5.010172928
93,27.278826752
94,20.0634944
95,3.680297984
96,5.629145856
97,16.007905792
98,6.874141952
99,20.92510208


==> data/sim24/SPB.csv <==
,dt
0,30.051712256
1,15.039238912
2,3.607348992
3,26.72689408
4,16.07471104
5,0.71920384
6,0.687666944
7,0.306893056
8,0.616312064
9,0.177491968
10,0.563645952
11,0.389005056
12,0.671996928
13,0.339563008
14,0.570728192
15,0.377070848
16,0.676303104
17,0.17696
18,1.02187904
19,0.182927104
20,1.459837952
21,0.56044288
22,0.31812096
23,0.673401088
24,0.212380928
25,0.72136704
26,15.331481856
27,1.215408128
28,0.356265984
29,0.785181952
30,0.323341056
31,0.498654976
32,0.355633152
33,0.595981824
34,0.205131008
35,0.603609088
36,0.328228864
37,0.6356672
38,0.436733952
39,0.796636928
40,0.346205184
41,0.450728704
42,0.594898944
43,0.394092288
44,0.306848
45,11.147557888
46,1.393844992
47,0.55663104
48,0.678238976
49,0.692883968
50,0.360921856
51,0.344470016
52,0.737467136
53,0.317588992
54,0.676143872
55,0.540734208
56,0.351864064
57,0.213547776
58,1.099068928
59,0.179067136
60,0.587055872
61,0.618274048
62,0.543038208
63,0.359478016
64,2.140783104
65,0.544454656
66,0.189923072
67,0.550449152
68,0.359923712
69,0.60036224
70,0.37149184
71,0.589786112
72,0.306695936
73,19.178511104
74,3.416990976
75,1.103206912
76,20.06338304
77,6.726060032
78,31.859789056
79,5.613117952
80,50.324153856
81,32.147128064
82,71.127121152
83,66.893458944
84,4.234213888
85,2.538925056
86,4.870260992
87,26.955640064
88,30.4480192
89,4.8950336
90,13.458168064
91,5.832036096
92,30.105283072
93,3.169839872
94,36.395561216
95,45.767391744
96,5.676039936
97,27.971743232
98,75.763737856
99,6.835244032
100,20.59097728
101,25.824763648
102,14.283203072
103,6.367655168
104,2.309511936
105,24.211416832
106,12.030075136
107,8.348846848
108,21.031730176
109,8.058995968
110,31.433124096
111,25.764760832
112,12.26949504
113,7.291041024
114,5.453238016
115,24.603651072
116,12.504339968
117,3.2240768
118,8.076578304
119,6.803492864
120,35.4862208
121,30.155170048
122,18.831777024
123,4.529878016
124,16.842491136
125,3.238497024
126,9.563972096
127,3.777040896
128,12.697185024
129,19.688976896
130,1.365072128
131,14.142905088
132,14.404447744
133,5.206732032
134,4.956839936
135,11.769344
136,12.017400064
137,37.287973888
138,0.1734272
139,30.939596032
140,5.373451008
141,38.052694784
142,5.915140096
143,9.651467008
144,1.121150976
145,24.398406144
146,11.682299904
147,43.544365056
148,2.362260992
149,38.922087936
150,28.51492096
151,20.617195008
152,1.59295104
153,59.808832
154,39.800652032
155,33.931664128
156,5.592114944
157,11.022543872
158,21.533730816
159,3.032011008
160,18.88220928
161,12.9751168
162,3.13436416
163,5.231148032
164,10.895449856
165,5.94925312
166,0.352071168
167,36.100112896
168,45.309588736
169,12.474006272
170,30.688019968
171,17.49344
172,10.431443712
173,15.45383424
174,16.374093056
175,11.350093824
176,10.553426944
177,10.078782976
178,31.057593088
179,75.294678016
180,52.541154048
181,6.238409984
182,2.501926144
183,4.083007744
184,5.170140928
185,8.275367168
186,5.726706944
187,20.950113024
188,6.264990976
189,0.081762048
190,26.018915072
191,21.155718912
192,16.674471936
193,30.433912064
194,4.795969024
195,8.266260992
196,5.473899008
197,20.144062976
198,1.104064
199,46.693787136
200,26.948941824
201,7.297569024
202,0.079482112
203,4.958732032
204,10.606539008
205,1.361139968
206,16.613780992
207,5.743729152
208,3.743092992
209,11.41380096
210,11.009541888
211,20.747096064
212,38.944453888
213,15.633107968
214,35.466763008
215,18.618385152
216,3.767478784
217,2.6578752
218,25.225995008
219,2.149438976
220,73.201353984
221,14.375474944
222,12.662875136
223,5.036792832
224,6.124332032
225,5.613467904
226,57.948821248
227,25.91091072
228,19.3002752
229,24.653183744
230,1.045732096
231,5.324017152
232,9.191078912
233,29.92992896
234,0.207038976
235,30.985784064
236,7.442307072
237,42.493528832
238,4.478976
239,11.975851008
240,32.67909504
241,9.31093504
242,3.247753984
243,8.051750144
244,13.417773824
245,5.222310144
246,5.659581952
247,10.938269952
248,2.174256896
249,9.322972928
250,5.7212352
251,41.083088128
252,3.146626048
253,0.0849536
254,31.05680128
255,9.2381888
256,2.154179072
257,10.791894016
258,18.818841088
259,12.643646976
260,15.700251136
261,41.224573696
262,2.056703232
263,15.009756928
264,5.915412992
265,2.446532864
266,12.359586048
267,10.485438208
268,5.97992192
269,24.74098816
270,15.631476736
271,19.336100096
272,13.713871104
273,4.53351168
274,6.666229248
275,12.529806848
276,19.166489856
277,15.654431232
278,13.801144064
279,8.284125952
280,0.079047168
281,6.048225792
282,8.415759104
283,1.644461824
284,22.120666112
285,6.304582912
286,2.112299008
287,3.090055936
288,3.639770112
289,39.196157952
290,3.167906048
291,10.885255168
292,53.50461184
293,26.74027392
294,0.100097024
295,11.00468608
296,3.656612864
297,10.472450048
298,11.001590016
299,42.881492224
300,4.211068672
301,4.614208
302,6.646969088
303,24.492049152
304,13.654423808
305,0.078010112
306,20.995004928
307,29.195209984
308,3.17119104
309,3.726829824
310,13.098187264
311,11.255885824
312,2.117278208
313,4.378582016
314,14.435522048
315,27.212808704
316,19.64841216
317,2.968196096
318,28.469362944
319,34.281940992
320,4.168246016
321,4.626653952
322,12.317901056
323,11.06724608
324,8.259213824
325,5.868111104
326,14.757362944
327,6.340961024
328,0.104925952
329,10.997916928
330,3.704766976
331,1.182008064
332,10.366149888
333,25.92708608
334,20.182108928
335,13.418215168
336,20.582582784
337,11.383431168
338,23.88438912
339,3.261281792
340,18.692609024
341,40.534368256
342,4.404102912
343,1.71982976
344,4.619166208
345,14.340190976
346,3.3557568
347,15.482667008
348,4.51340928
349,7.269824
350,5.310290688
351,25.313081088
352,42.072018176
353,10.8749568
354,13.929145088
355,11.377649152
356,10.853733888
357,15.277629952
358,4.913218048
359,25.732528896
360,19.354185216
361,0.079658752
362,16.046206208
363,34.770052864
364,18.732546048
365,30.783411968
366,8.472646912
367,14.40709632
368,2.568388864
369,8.678713088
370,47.76084992
371,5.881807104
372,8.622454784
373,10.952099072
374,10.702029056
375,1.169022976
376,69.36428288
377,21.267800064
378,20.708952064
379,4.490611968
380,16.847302912
381,8.827115008
382,12.512950016
383,10.813012992
384,24.271945984
385,1.12280704
386,1.132303104
387,20.794761728
388,8.613882112
389,9.884777984
390,10.67666432
391,22.142530816
392,20.838342912
393,1.498924032
394,9.797484032
395,12.413522176
396,4.361980928
397,2.841357824
398,63.557603072
399,23.125982976
400,9.453990912
401,0.853635072
402,10.813517056
403,18.077010944
404,3.21012096
405,8.310471936
406,5.576008192
407,10.086808832
408,1.144940032
409,34.92521216
410,12.984195072
411,10.136715776


==> data/sim24/SPMC.csv <==
,dC
434,37.867619072
446,56.64352384
456,88.470299136
466,139.808502784
476,37.990686208
486,46.670395904
494,40.45239296
506,113.908537088
516,105.13754496
526,45.900397056
536,45.84510592
546,59.990230272
557,50.042420736
566,40.323819264
576,19.08646784
586,84.824580864
596,33.415133184
604,33.753020928
616,38.789428992
626,62.1196032
636,76.379384832
644,14.856382976
656,80.9352768
666,89.544176128
676,135.659581952
686,39.084446208
694,38.368069888
706,19.061163008
716,97.685789952
726,56.829688064
736,41.605628928
746,51.569822208
756,136.251964672
766,19.000358144
776,34.723702016
786,65.050684928
797,44.623920128
804,22.393917952
817,84.796474112
824,11.9569728
836,41.032309248
846,68.119837952
856,72.563261952
864,31.654930944
876,103.668339968
886,70.577551104
896,69.983879936
906,48.282593024
916,81.777624064
926,57.244431104
936,32.327894784
946,24.116819968
956,50.261161984
966,40.943181056
976,43.60659328
984,57.236612608
994,23.38192512
1006,56.742343936
1016,50.017654272
1026,41.853506816
1036,36.446523136
1044,13.991678976
1056,33.658374912
1066,49.907951872
1076,89.67584512
1086,27.220336896
1096,58.265310976
1106,47.859916032
1116,54.341990912
1126,30.586788352
1136,64.27329792
1146,71.53435904
1156,33.415596032
1166,26.699487744
1174,16.964118016
1186,71.825479936
1196,54.702694144
1206,65.336054016
1216,26.374981888
1226,26.32210304
1236,74.477137152
1246,32.325186048
1257,29.991443712
1266,49.58569216
1276,69.750955008
1286,51.634502144
1294,62.318331904
1304,36.482708992
1316,110.805818112
1326,41.53252864
1336,38.600422144
1346,38.24889088
1356,51.584757248
1366,29.428495872
1376,96.979024128
1384,35.34083584
1394,24.224155136
1406,48.846004992
1413,11.895862784


==> data/sim24/TTC.csv <==
,ijoid,TTC
0,1,68.223949824
1,2,105.536818944
2,3,161.69142784
3,4,249.66682496
4,5,388.784585728
5,6,426.193255168
6,7,471.988601856
7,8,511.837648896
8,9,625.293154048
9,10,729.857574912
10,11,775.195078912
11,12,820.563471872
12,13,879.79558016
13,14,929.383370752
14,15,969.139354112
15,16,987.403332864
16,17,1070.37410688
17,18,1103.291012096
18,19,1136.403447808
19,20,1174.216453888
20,21,1235.62911104
21,22,1311.137011968
22,23,1325.488869888
23,24,1404.939942656
24,25,1493.589650944
25,26,1628.432267008
26,27,1666.428868096
27,28,1703.900180992
28,29,1721.980536064
29,30,1818.508006144
30,31,1874.511550976
31,32,1915.432646912
32,33,1966.24459008
33,34,2101.509204736
34,35,2119.526658816
35,36,2153.655881984
36,37,2217.999941888
37,38,2262.137182976
38,39,2283.739974912
39,40,2367.963642112
40,41,2379.195748864
41,42,2419.7813632
42,43,2486.91902208
43,44,2559.008751872
44,45,2590.094010112
45,46,2693.025689088
46,47,2762.002059008
47,48,2831.51088
48,49,2879.171237888
49,50,2960.157338112
50,51,3016.794057216
51,52,3048.045737984
52,53,3071.680256768
53,54,3120.64950784
54,55,3161.078511872
55,56,3202.657838336
56,57,3258.889604864
57,58,3281.331533824
58,59,3337.160632832
59,60,3386.375874048
60,61,3427.342795008
61,62,3462.446624
62,63,3475.621744128
63,64,3508.271546112
64,65,3556.966483712
65,66,3646.047600896
66,67,3672.507711744
67,68,3730.316718848
68,69,3777.32366592
69,70,3831.126414592
70,71,3861.042432256
71,72,3924.444258048
72,73,3995.50493824
73,74,4028.032291328
74,75,4054.248162048
75,76,4070.543421952
76,77,4141.19238784
77,78,4195.439639808
78,79,4259.66321792
79,80,4285.510468864
80,81,4311.324879872
81,82,4383.945099264
82,83,4415.224488192
83,84,4444.211246848
84,85,4492.902498816
85,86,4561.658445056
86,87,4612.002701056
87,88,4673.515257088
88,89,4708.858697984
89,90,4818.377419008
90,91,4859.362900736
91,92,4896.751995904
92,93,4934.211725824
93,94,4984.911083008
94,95,5013.356402944
95,96,5109.449827072
96,97,5144.195542784
97,98,5167.841338112
98,99,5215.907678208
99,100,5227.218649856


==> data/sim24/acceptResult.csv <==
,dt
0,16.368807936
1,6.403314944
2,36.711024896
3,36.700934912
4,71.967822592
5,31.502326784
6,16.603570944
7,11.391136768
8,31.728444928
9,26.630754816
10,11.626716928
11,11.363827968
12,36.968789248
13,16.332412928
14,16.491111168
15,11.4308992
16,26.510208768
17,16.407357952
18,6.385897984
19,11.548218112
20,41.819272192
21,41.700768768
22,6.382800896
23,46.757279744
24,26.431847936
25,41.628308736
26,26.487444992
27,11.398215936
28,6.418944768
29,21.447383808
30,16.376886016
31,16.456047872
32,36.597851136
33,11.548314624
34,11.377136896
35,11.4136128
36,26.627428864
37,16.441886976
38,6.683465984
39,16.416329216
40,6.315887872
41,16.499761152
42,41.752049152
43,26.79585792
44,6.36900608
45,21.65639296
46,61.939898112
47,26.497602048
48,36.683392
49,51.595153152
50,16.47330304
51,11.47064192
52,11.4715008
53,6.437389824
54,6.500774912
55,16.447115264
56,6.387795968
57,6.500077824
58,31.561049856
59,21.643264
60,26.756752128
61,11.345792
62,6.367392
63,6.394688
64,11.332764928
65,31.511558912
66,16.598407936
67,11.46473088
68,21.562324992
69,11.607858944
70,11.39432832
71,26.56131328
72,11.39591808
73,11.536448
74,11.707622912
75,6.314688
76,21.456397824
77,31.567462144
78,11.356816896
79,11.552420864
80,11.388148992
81,51.621036032
82,16.547303936
83,21.422140928
84,26.56357504
85,26.617460224
86,21.466078208
87,11.421597952
88,11.397945856
89,26.599815168
90,16.648753664
91,11.422501888
92,16.479355904
93,26.579792128
94,11.414029824
95,11.398338048
96,11.397031936
97,6.354083072
98,16.538070016
99,6.336694016


==> data/sim24/postJobOfferPartOne.csv <==
,dt
0,15.9356288
1,15.70032
2,15.579630848
3,15.391621888
4,15.125380864
5,14.912667136
6,14.38753792
7,14.179992064
8,14.10734208
9,13.82742016
10,13.623585792
11,13.46032
12,13.145327104
13,13.067767808
14,12.842496
15,12.35374592
16,10.854683904
17,10.649031168
18,10.324225792
19,9.76646912
20,10.519361024
21,9.952809984
22,9.884688896
23,8.676300032
24,8.148126976
25,7.71206016
26,6.972064
27,6.448825088
28,20.91177216
29,20.032589312
30,19.478324992
31,19.14969216
32,18.75900288
33,18.222251776
34,17.759225856
35,17.488088064
36,17.068056064
37,16.943361792
38,16.554881024
39,16.381121024
40,16.01338496
41,16.01830016
42,15.364349952
43,15.208951808
44,15.216259072
45,14.828633088
46,13.531399936
47,13.377282048
48,13.101252096
49,12.76045696
50,12.55408512
51,11.860005888
52,11.715505664
53,10.744050944
54,22.766337792
55,21.15474816
56,21.03921408
57,20.407584
58,19.832500992
59,19.394752
60,18.877054976
61,17.857037824
62,17.401571072
63,16.752573184
64,16.575270912
65,16.33240704
66,16.031223808
67,15.941681152
68,15.411929088
69,15.21534976
70,14.851870208
71,14.48009088
72,14.404758016
73,13.88663424
74,13.704023296
75,13.440012032
76,12.548038912
77,12.422761728
78,12.877034752
79,12.679630848
80,12.507188992
81,11.05539328
82,10.369519872
83,9.78707712
84,9.228467712
85,8.624284928
86,7.746779904
87,7.247699968
88,25.286942976
89,24.158784768
90,23.763950848
91,22.698288896
92,22.063414016
93,21.331630848
94,20.620741888
95,20.004686848
96,19.60050304
97,19.175817984
98,18.54034816
99,18.108270848


==> data/sim24/postJobOfferPartTwo.csv <==
,dt
0,15.909592064
1,15.707718912
2,15.537469952
3,15.239910912
4,15.156233984
5,14.465090816
6,14.42797696
7,14.230823168
8,14.082942976
9,13.764294912
10,13.61691008
11,13.462579968
12,13.176094208
13,13.080296192
14,12.595549184
15,12.038727936
16,10.817056256
17,10.625771008
18,9.978674944
19,9.67111808
20,10.073399808
21,9.992540928
22,9.832909824
23,8.528527872
24,8.002258944
25,7.508105984
26,6.845940992
27,21.376653824
28,20.7727872
29,19.867119872
30,19.285854976
31,19.180175104
32,18.528386048
33,18.199611136
34,17.63925504
35,17.225467904
36,17.082672128
37,16.719345152
38,16.54576
39,16.180389888
40,16.029988096
41,16.00911104
42,15.350701312
43,15.362489088
44,14.953315072
45,14.239289088
46,13.488984064
47,13.35908992
48,12.819704064
49,12.818188032
50,12.01729792
51,11.882988032
52,11.688226048
53,22.917545984
54,22.820111104
55,21.542618112
56,20.813993984
57,20.275654912
58,19.759677952
59,19.19884672
60,18.524639232
61,17.799195136
62,17.047964928
63,16.67962368
64,16.47018496
65,16.088635904
66,16.031102976
67,15.953976064
68,15.32268288
69,15.213518848
70,14.568194816
71,14.45330176
72,14.419536128
73,13.874650112
74,13.754540032
75,12.69809792
76,12.544828928
77,13.595614208
78,12.835191808
79,12.719675136
80,11.582782976
81,10.704156928
82,10.221246976
83,9.672018944
84,9.049107968
85,8.525046272
86,7.59965696
87,6.873986048
88,25.079915008
89,23.981035008
90,23.649292032
91,22.544621824
92,21.79610496
93,21.158738944
94,20.464812032
95,19.833515776
96,19.491460096
97,18.795673088
98,18.32203776
99,17.789875968


==> data/sim24/postMatch.csv <==
,dt
0,11.167008
1,16.156857088
2,11.06469888
3,6.031363072
4,71.138370048
5,6.058089984
6,31.072134144
7,6.049415168
8,46.074580736
9,76.113127936
10,26.05737088
11,26.052974848
12,21.05535104
13,26.047321088
14,6.043134976
15,11.031798272
16,36.213085696
17,21.047665152
18,16.055911936
19,6.042392064
20,16.050867968
21,31.066653184
22,6.043180032
23,16.060204032
24,41.074392064
25,61.132930816
26,6.035896064
27,21.080817152
28,11.051892992
29,36.143170304
30,31.085054208
31,16.063785216
32,11.065565952
33,76.101659136
34,6.053800704
35,6.038329856
36,26.100483072
37,31.056487936
38,6.044610048
39,41.075928064
40,6.03854592
41,6.048704256
42,11.046048
43,16.07700992
44,6.058979072
45,11.05257216
46,11.039237888
47,26.092064
48,6.038686208
49,31.143881984
50,16.05746688
51,11.043285248
52,16.06080896
53,6.041179904
54,31.08341504
55,11.040726016
56,16.047770112
57,11.043512064
58,11.036644096
59,16.132448768
60,11.040589056
61,16.174782976
62,6.053047808
63,16.04667008
64,6.044204032
65,11.035124992
66,11.04255104
67,11.036741888
68,11.029660928
69,21.04255488
70,16.04616704
71,16.081190144
72,31.085498112
73,16.06202496
74,6.043781888
75,11.038439936
76,26.071644928
77,21.05435392
78,21.048212992
79,6.056338176
80,16.054529792
81,6.033482752
82,11.040827904
83,11.050734848
84,6.035209984
85,16.049080064
86,31.065135872
87,11.033279232
88,11.031742976
89,41.076066816
90,21.10513408
91,11.048592128
92,21.079659776
93,11.043135232
94,11.049595136
95,66.08658304
96,11.084313856
97,6.050253056
98,31.076448
99,11.042048


==> data/sim24/postResOffer.csv <==
,dt
0,15.405085184
1,16.448979968
2,8.788929792
3,31.103628032
4,31.772193024
5,65.341974016
6,26.364300032
7,12.857957888
8,38.944521216
9,27.865654016
10,20.473946624
11,5.566983168
12,8.23744384
13,30.458095104
14,7.279321088
15,11.554087936
16,5.240162048
17,18.50032512
18,9.417147136
19,8.673776896
20,5.120764928
21,37.039579136
22,38.045661952
23,8.486023168
24,42.663171072
25,20.515298816
26,33.287046912
27,21.017839104
28,7.80561024
29,2.461904128
30,11.541492992
31,9.849380096
32,10.760340224
33,31.056715008
34,5.688573952
35,7.411558144
36,5.984274944
37,15.846662144
38,7.565537024
39,6.20668416
40,6.733761024
41,17.082567168
42,10.761315072
43,38.214151168
44,18.42336896
45,63.7184512
46,12.370609152
47,57.961905152
48,23.881464832
49,29.272352
50,41.794550784
51,8.717475328
52,5.158500096
53,9.179940096
54,2.740258304
55,2.166265856
56,12.217573888
57,5.054008832
58,14.395032064
59,24.44074624
60,12.75007616
61,18.322615808
62,7.528817152
63,6.947149056
64,1.71622784
65,2.780953088
66,26.468278016
67,10.375654912
68,4.188059904
69,13.389114112
70,2.563879936
71,3.652040192
72,19.186213888
73,3.560785152
74,7.731215872
75,5.44206592
76,10.510194944
77,12.857300224
78,23.448657152
79,3.803753216
80,2.95173504
81,6.817618944
82,41.341081856
83,10.785295104
84,12.615266304
85,19.379616768
86,18.475204096
87,13.85356416
88,14.005330944
89,28.548182016
90,20.670121984
91,11.828948992
92,1.803441152
93,8.900384768
94,20.3078848
95,3.899282944
96,8.669435136
97,10.538046976
98,3.321137152
99,11.89995776


==> data/sim24/postResult.csv <==
,dt
0,21.763663872
1,26.5431872
2,11.319723008
3,51.671262976
4,6.240999168
5,6.312407808
6,6.233408768
7,31.687469056
8,11.323620864
9,11.319143936
10,16.416120832
11,16.583106048
12,11.335356928
13,16.367561984
14,26.627652096
15,6.408441088
16,31.471421952
17,6.215073024
18,21.582821888
19,16.306846976
20,16.31377408
21,6.224821248
22,11.269346816
23,16.321570048
24,31.468730112
25,41.471814144
26,11.292002048
27,16.285238016
28,6.285000192
29,46.581879808
30,21.322567936
31,21.408169984
32,11.239981824
33,56.561801984
34,6.251634688
35,21.284754944
36,26.425843968
37,6.21525376
38,21.367631872
39,31.490302976
40,11.37552
41,6.321051136
42,21.391876096
43,36.423474944
44,26.341885184
45,16.314842112
46,6.289189888
47,21.4099072
48,11.262916864
49,11.372364032
50,36.510275072
51,16.28271488
52,6.225298944
53,41.479376128
54,11.314028032
55,21.286493952
56,46.52679808
57,11.425510912
58,11.260626944
59,21.458151168
60,16.32186496
61,16.390580224
62,11.294491904
63,11.356704768
64,41.579147776
65,56.67435904
66,6.253358848
67,46.509572096
68,26.364816896
69,31.486116864
70,16.271794944
71,31.358405888
72,36.494309888
73,11.35134336
74,16.379526912
75,6.261194752
76,21.354433792
77,16.309888
78,41.645454336
79,16.371742976
80,6.228907264
81,26.372553728
82,16.315462912
83,6.419579136
84,26.334637056
85,37.771442944
86,11.351862016
87,51.680454912
88,11.29931392
89,26.35973504
90,11.268996864
91,26.37803392
92,11.300839936
93,26.509902848
94,16.357015296
95,26.361498112
96,21.358402048
97,11.44136192
98,6.303134208
99,6.230219264


==> data/sim26/runtime.csv <==
,runtime
0,25.32
1,25.34
2,24.62
3,24.96
4,24.87
5,25.14
6,25.1
7,23.15
8,25.1
9,25.3
10,24.83
11,24.78
12,25.09
13,24.9
14,25.0
15,18.02
16,24.78
17,21.54
18,24.91
19,24.86
20,25.3
21,25.34
22,18.53
23,25.11
24,25.01
25,24.81
26,25.2
27,24.89
28,24.89
29,24.9
30,24.92
31,25.14
32,25.05
33,20.47
34,25.66
35,25.14
36,25.39
37,18.39
38,24.57
39,23.58
40,25.05
41,25.08
42,24.66
43,25.43
44,24.78
45,25.04
46,24.79
47,25.32
48,25.08
49,25.11
50,24.82
51,25.17
52,24.93
53,25.26
54,25.28
55,24.84
56,26.02
57,25.03
58,25.41
59,24.88
60,25.0
61,25.04
62,25.18
63,24.62
64,25.2
65,24.56
66,24.94
67,24.79
68,24.52
69,25.53
70,24.87
71,24.5
72,25.04
73,25.35
74,25.37
75,25.24
76,25.25
77,25.43
78,25.9
79,25.29
80,24.84
81,24.7
82,25.2
83,25.01
84,25.08
85,25.47
86,25.08
87,24.97
88,24.96
89,24.74
90,24.97
91,25.52
92,25.25
93,24.7
94,25.78
95,24.67
96,24.89
97,24.93
98,25.4
99,25.13


==> data/sim26/total_rss.csv <==
,mean,Std.Dev,med
bodytrack_0,3.4123776,1.3723229472734018,4.042752
bodytrack_1,4.224341333333333,1.007520255613752,4.042752
bodytrack_10,4.035925333333334,0.6118483547546728,4.042752
bodytrack_11,3.822738285714286,1.048881860153582,4.042752
bodytrack_12,3.9309312000000007,1.136774352339969,4.042752
bodytrack_13,3.8138311111111114,1.185610609807078,4.042752
bodytrack_14,3.362816,1.7322169960694878,4.042752
bodytrack_15,4.084622222222222,0.3689060175985807,4.042752
bodytrack_16,3.8096896,1.067960294684654,4.042752
bodytrack_17,3.637703111111111,1.427353808553125,4.042752
bodytrack_18,3.586234181818182,1.3493163580686198,4.042752
bodytrack_19,4.0677376,0.74479264967181,4.042752
bodytrack_2,4.130133333333333,1.3106959997802696,4.042752
bodytrack_20,3.851264,1.695383194189612,4.042752
bodytrack_21,3.8461440000000002,1.2942533644507168,4.042752
bodytrack_22,2.9894948571428572,1.7714879239595387,4.042752
bodytrack_23,4.205056,0.4631453305413816,4.042752
bodytrack_24,4.272128,0.49217946870899315,4.042752
bodytrack_25,3.8886399999999997,1.1791743811134492,4.042752
bodytrack_26,3.4498560000000005,1.5568614510027172,4.042752
bodytrack_27,3.4087822222222224,1.6610426155822868,4.042752
bodytrack_28,3.8751883636363633,1.5555036110733573,4.042752
bodytrack_29,4.06016,1.3033645040783597,4.042752
bodytrack_3,3.3391502222222225,1.3599487635629677,4.042752
bodytrack_30,3.9545018181818183,1.0510536546233802,4.042752
bodytrack_31,4.2942464,0.6185794816360751,4.042752
bodytrack_32,3.496163555555556,1.3336004722681294,4.042752
bodytrack_33,4.566016,0.8365293028207165,4.042752
bodytrack_34,3.291363555555556,1.6490852985924584,4.042752
bodytrack_35,3.3050996363636362,1.6955366689238707,4.042752
bodytrack_36,3.868899555555556,1.1893364122172405,4.042752
bodytrack_37,3.8481920000000005,0.983969693712159,4.042752
bodytrack_38,3.521024,1.423447663487492,4.042752
bodytrack_39,3.9009280000000004,1.340689489506479,4.042752
bodytrack_4,3.521070545454546,1.3137210734060991,4.042752
bodytrack_40,3.5545088,1.6965922292918565,4.042752
bodytrack_41,3.444224,1.4159139452268983,4.042752
bodytrack_42,4.319232,1.2174405845106833,4.042752
bodytrack_43,4.337664,0.7386473162547099,4.042752
bodytrack_44,4.18304,0.4520880892367265,4.042752
bodytrack_45,3.8147413333333335,1.1830599546058518,4.042752
bodytrack_46,4.229347555555555,1.3731898967476341,4.042752
bodytrack_47,4.272128,0.4414124989379737,4.042752
bodytrack_48,3.5434123636363637,1.614318203978836,4.042752
bodytrack_49,4.24448,0.4654930037098915,4.042752
bodytrack_5,3.442915555555556,1.6554442863092003,4.042752
bodytrack_50,3.7678080000000005,1.206298947067434,4.042752
bodytrack_51,3.3140736000000004,1.623267589847589,4.042752
bodytrack_52,3.500714666666667,1.7439008818121136,4.042752
bodytrack_53,3.8584319999999996,1.194839076321159,4.042752
bodytrack_54,3.771960888888889,1.4792578596604147,4.042752
bodytrack_55,3.677696,1.5522264164269703,4.042752
bodytrack_56,4.1373696,0.4549099302897956,4.042752
bodytrack_57,4.0982755555555554,1.4614731063860797,4.042752
bodytrack_58,3.8470542222222224,1.1271198798621398,4.042752
bodytrack_59,3.8306702222222224,1.2101180866264434,4.042752
bodytrack_6,3.552177230769231,1.4235128834329853,4.042752
bodytrack_60,3.902577777777778,1.2304999914751908,4.042752
bodytrack_61,3.5815424,1.756703044047077,4.042752
bodytrack_62,3.5650560000000002,1.4900257140699669,4.042752
bodytrack_63,3.2230968888888887,1.6036748162165269,4.042752
bodytrack_64,4.308992000000001,0.4754889723390019,4.042752
bodytrack_65,3.2230968888888887,1.6036748162165269,4.042752
bodytrack_66,3.9822222222222226,0.6775345436362964,4.042752
bodytrack_67,3.240391111111111,1.5753479645104163,4.042752
bodytrack_68,3.4484596363636366,1.5239437086774088,4.042752
bodytrack_69,3.8531657142857147,1.4876653096694514,4.042752
bodytrack_7,3.3759232000000003,1.7741137340515687,4.042752
bodytrack_70,4.243456,0.5432325859697931,4.042752
bodytrack_71,3.6007936000000003,1.5959554729374292,4.042752
bodytrack_72,3.8206577777777775,0.9962057620213028,4.042752
bodytrack_73,3.3992248888888894,1.2931063638754206,4.042752
bodytrack_74,3.349162666666667,1.3398553816169863,4.042752
bodytrack_75,3.1367168000000003,1.7634111707834148,4.042752
bodytrack_76,3.865258666666667,1.21573771992482,4.042752
bodytrack_77,3.3812480000000003,1.5191997800760475,4.042752
bodytrack_78,3.58144,1.486048956486389,4.042752
bodytrack_79,3.565381818181819,1.535486946169574,4.042752
bodytrack_8,3.5858618181818187,1.3223869407466047,4.042752
bodytrack_80,3.752308363636364,1.8112958965580017,4.042752
bodytrack_81,4.106240000000001,0.3882351201836329,4.042752
bodytrack_82,3.95264,0.7180744784101437,4.042752
bodytrack_83,4.101461333333334,0.2802394477870666,4.042752
bodytrack_84,3.2385706666666665,1.5782733647730358,4.042752
bodytrack_85,3.4652160000000003,1.5280166291869994,4.042752
bodytrack_86,3.396266666666667,1.4603957663436389,4.042752
bodytrack_87,3.526656,1.5547528703268936,4.042752
bodytrack_88,3.50464,1.4548766268519129,4.042752
bodytrack_89,4.0718336,1.343197210806713,4.042752
bodytrack_9,3.9212373333333335,1.184813579071408,4.042752
bodytrack_90,3.504128,1.7086198871036888,4.042752
bodytrack_91,3.8727679999999998,1.6586291080506481,4.042752
bodytrack_92,3.521024,1.423447663487492,4.042752
bodytrack_93,4.2623999999999995,0.5125073600474994,4.042752
bodytrack_94,4.4201691428571435,0.7136153210228016,4.042752
bodytrack_95,3.16928,1.6113757557139978,4.042752
bodytrack_96,3.5921920000000003,1.5964282826980987,4.042752
bodytrack_97,3.8282705454545454,1.0238759209189718,4.042752
bodytrack_98,3.154944,1.6647632563364678,4.042752
bodytrack_99,3.3529856000000002,1.5678286213318655,4.042752


==> graphs/DetectionEq.csv <==
"X1.Detection","X1.JC","X1.RP","X1.RedBlack"
0.498,0.5495,0.3455,1
0.499,0.5495,0.3455,1
0.5,0.5495,0.3455,1
0.501,0.5495,0.3455,1
0.502,0.5495,0.3455,1
0.503,0.5495,0.3455,1
0.504,0.5495,0.3455,1
0.505,0.5495,0.3455,1
0.506,0.5495,0.3455,1
0.507,0.5495,0.3455,1
0.508,0.5495,0.3455,1
0.509,0.5495,0.3455,1
0.51,0.5495,0.3455,1
0.511,0.5495,0.3455,1
0.512,0.5495,0.3455,1
0.513,0.5495,0.3455,1
0.514,0.5495,0.3455,1
0.515,0.5495,0.3455,1
0.516,0.5495,0.3455,1
0.517,0.5495,0.3455,1
0.518,0.5495,0.3455,1
0.519,0.5495,0.3455,1
0.52,0.5495,0.3455,1
0.521,0.5495,0.3455,1
0.522,0.5495,0.3455,1
0.523,0.5495,0.3455,1
0.524,0.5495,0.3455,1
0.525,0.5495,0.3455,1
0.526,0.5495,0.3455,1
0.527,0.5495,0.3455,1
0.528,0.5495,0.3455,1
0.529,0.5495,0.3455,1
0.53,0.5495,0.3455,1
0.531,0.5495,0.3455,1
0.532,0.5495,0.3455,1
0.533,0.5495,0.3455,1
0.534,0.5495,0.3455,1
0.535,0.5495,0.3455,1
0.536,0.5495,0.3455,1
0.537,0.5495,0.3455,1
0.538,0.5495,0.3455,1
0.539,0.5495,0.3455,1
0.54,0.5495,0.3455,1
0.541,0.5495,0.3455,1
0.542,0.5495,0.3455,1
0.543,0.5495,0.3455,1
0.544,0.5495,0.3455,1
0.545,0.5495,0.3455,1
0.546,0.5495,0.3455,1
0.547,0.5495,0.3455,1
0.548,0.5495,0.3455,1
0.549,0.5495,0.3455,1
0.55,0.5495,0.3455,1
0.551,0.5495,0.3455,1
0.552,0.5495,0.3455,1
0.553,0.5495,0.3455,1
0.554,0.5495,0.3455,1
0.555,0.5495,0.3455,1
0.556,0.5495,0.3455,1
0.557,0.5495,0.3455,1
0.558,0.5495,0.3455,1
0.559,0.5495,0.3455,1
0.56,0.5495,0.3455,1
0.561,0.5495,0.3455,1
0.562,0.5495,0.3455,1
0.563,0.5495,0.3455,1
0.564,0.5495,0.3455,1
0.565,0.5495,0.3455,1
0.566,0.5495,0.3455,1
0.567,0.5495,0.3455,1
0.568,0.5495,0.3455,1
0.569,0.5495,0.3455,1
0.57,0.5495,0.3455,1
0.571,0.5495,0.3455,1
0.572,0.5495,0.3455,1
0.573,0.5495,0.3455,1
0.574,0.5495,0.3455,1
0.575,0.5495,0.3455,1
0.576,0.5495,0.3455,1
0.577,0.5495,0.3455,1
0.578,0.5495,0.3455,1
0.579,0.5495,0.3455,1
0.58,0.5495,0.3455,1
0.581,0.5495,0.3455,1
0.582,0.5495,0.3455,1
0.583,0.5495,0.3455,1
0.584,0.5495,0.3455,1
0.585,0.5495,0.3455,1
0.586,0.5495,0.3455,1
0.587,0.5495,0.3455,1
0.588,0.5495,0.3455,1
0.589,0.5495,0.3455,1
0.59,0.5495,0.3455,1
0.591,0.5495,0.3455,1
0.592,0.5495,0.3455,1
0.593,0.5495,0.3455,1
0.594,0.5495,0.3455,1
0.595,0.5495,0.3455,1
0.596,0.5495,0.3455,1
0.597,0.5495,0.3455,1
0.598,0.5495,0.3455,1
0.599,0.5495,0.3455,1
0.6,0.5495,0.3455,1
0.601,0.5495,0.3455,1
0.602,0.5495,0.3455,1
0.603,0.5495,0.3455,1
0.604,0.5495,0.3455,1
0.605,0.5495,0.3455,1
0.606,0.5495,0.3455,1
0.607,0.5495,0.3455,1
0.608,0.5495,0.3455,1
0.609,0.5495,0.3455,1
0.61,0.5495,0.3455,1
0.611,0.5495,0.3455,1
0.612,0.5495,0.3455,1
0.613,0.5495,0.3455,1
0.614,0.5495,0.3455,1
0.615,0.5495,0.3455,1
0.616,0.5495,0.3455,1
0.617,0.5495,0.3455,1
0.618,0.5495,0.3455,1
0.619,0.5495,0.3455,1
0.62,0.5495,0.3455,1
0.621,0.5495,0.3455,1
0.622,0.5495,0.3455,1
0.623,0.5495,0.3455,1
0.624,0.5495,0.3455,1
0.625,0.5495,0.3455,1
0.626,0.5495,0.3455,1
0.627,0.5495,0.3455,1
0.628,0.5495,0.3455,1
0.629,0.5495,0.3455,1
0.63,0.5495,0.3455,1
0.631,0.5495,0.3455,1
0.632,0.5495,0.3455,1
0.633,0.5495,0.3455,1
0.634,0.5495,0.3455,1
0.635,0.5495,0.3455,1
0.636,0.5495,0.3455,1
0.637,0.5495,0.3455,1
0.638,0.5495,0.3455,1
0.639,0.5495,0.3455,1
0.64,0.5495,0.3455,1
0.641,0.5495,0.3455,1
0.642,0.5495,0.3455,1
0.643,0.5495,0.3455,1
0.644,0.5495,0.3455,1
0.645,0.5495,0.3455,1
0.646,0.5495,0.3455,1
0.647,0.5495,0.3455,1
0.648,0.5495,0.3455,1
0.649,0.5495,0.3455,1
0.65,0.5495,0.3455,1
0.651,0.5495,0.3455,1
0.652,0.5495,0.3455,1
0.653,0.5495,0.3455,1
0.654,0.5495,0.3455,1
0.655,0.5495,0.3455,1
0.656,0.5495,0.3455,1
0.657,0.5495,0.3455,1
0.658,0.5495,0.3455,1
0.659,0.5495,0.3455,1
0.66,0.5495,0.3455,1
0.661,0.5495,0.3455,1
0.662,0.5495,0.3455,1
0.663,0.5495,0.3455,1
0.664,0.5495,0.3455,1
0.665,0.5495,0.3455,1
0.666,0.5495,0.3455,1
0.667,0.5495,0.3455,1
0.668,0.5495,0.3455,1
0.669,0.5495,0.3455,1
0.67,0.5495,0.3455,1
0.671,0.5495,0.3455,1
0.672,0.5495,0.3455,1
0.673,0.5495,0.3455,1
0.674,0.5495,0.3455,1
0.675,0.5495,0.3455,1
0.676,0.5495,0.3455,1
0.677,0.5495,0.3455,1
0.678,0.5495,0.3455,1
0.679,0.5495,0.3455,1
0.68,0.5495,0.3455,1
0.681,0.5495,0.3455,1
0.682,0.5495,0.3455,1
0.683,0.5495,0.3455,1
0.684,0.5495,0.3455,1
0.685,0.5495,0.3455,1
0.686,0.5495,0.3455,1
0.687,0.5495,0.3455,1
0.688,0.5495,0.3455,1
0.689,0.5495,0.3455,1
0.69,0.5495,0.3455,1
0.691,0.5495,0.3455,1
0.692,0.5495,0.3455,1
0.693,0.5495,0.3455,1
0.694,0.5495,0.3455,1
0.695,0.5495,0.3455,1
0.696,0.5495,0.3455,1
0.697,0.5495,0.3455,1
0.698,0.5495,0.3455,1
0.699,0.5495,0.3455,1
0.7,0.5495,0.3455,1
0.701,0.5495,0.3455,1
0.702,0.5495,0.3455,1
0.703,0.5495,0.3455,1
0.704,0.5495,0.3455,1
0.705,0.5495,0.3455,1
0.706,0.5495,0.3455,1
0.707,0.5495,0.3455,1
0.708,0.5495,0.3455,1
0.709,0.5495,0.3455,1
0.71,0.5495,0.3455,1
0.711,0.5495,0.3455,1
0.712,0.5495,0.3455,1
0.713,0.5495,0.3455,1
0.714,0.5495,0.3455,1
0.715,0.5495,0.3455,1
0.716,0.5495,0.3455,1
0.717,0.5495,0.3455,1
0.718,0.5495,0.3455,1
0.719,0.5495,0.3455,1
0.72,0.5495,0.3455,1
0.721,0.5495,0.3455,1
0.722,0.5495,0.3455,1
0.723,0.5495,0.3455,1
0.724,0.5495,0.3455,1
0.725,0.5495,0.3455,1
0.726,0.5495,0.3455,1
0.727,0.5495,0.3455,1
0.728,0.5495,0.3455,1
0.729,0.5495,0.3455,1
0.73,0.5495,0.3455,1
0.731,0.5495,0.3455,1
0.732,0.5495,0.3455,1
0.733,0.5495,0.3455,1
0.734,0.5495,0.3455,1
0.735,0.5495,0.3455,1
0.736,0.5495,0.3455,1
0.737,0.5495,0.3455,1
0.738,0.5495,0.3455,1
0.739,0.5495,0.3455,1
0.74,0.5495,0.3455,1
0.741,0.5495,0.3455,1
0.742,0.5495,0.3455,1
0.743,0.5495,0.3455,1
0.744,0.5495,0.3455,1
0.745,0.5495,0.3455,1
0.746,0.5495,0.3455,1
0.747,0.5495,0.3455,1
0.748,0.5495,0.3455,1
0.749,0.5495,0.3455,1
0.75,0.5495,0.3455,1
0.751,0.5495,0.3455,1
0.752,0.5495,0.3455,1
0.753,0.5495,0.3455,1
0.754,0.5495,0.3455,1
0.755,0.5495,0.3455,1
0.756,0.5495,0.3455,1
0.757,0.5495,0.3455,1
0.758,0.5495,0.3455,1
0.759,0.5495,0.3455,1
0.76,0.5495,0.3455,1
0.761,0.5495,0.3455,1
0.762,0.5495,0.3455,1
0.763,0.5495,0.3455,1
0.764,0.5495,0.3455,1
0.765,0.5495,0.3455,1
0.766,0.5495,0.3455,1
0.767,0.5495,0.3455,1
0.768,0.5495,0.3455,1
0.769,0.5495,0.3455,1
0.77,0.5495,0.3455,1
0.771,0.5495,0.3455,1
0.772,0.5495,0.3455,1
0.773,0.5495,0.3455,1
0.774,0.5495,0.3455,1
0.775,0.5495,0.3455,1
0.776,0.5495,0.3455,1
0.777,0.5495,0.3455,1
0.778,0.5495,0.3455,1
0.779,0.5495,0.3455,1
0.78,0.5495,0.3455,1
0.781,0.5495,0.3455,1
0.782,0.5495,0.3455,1
0.783,0.5495,0.3455,1
0.784,0.5495,0.3455,1
0.785,0.5495,0.3455,1
0.786,0.5495,0.3455,1
0.787,0.5495,0.3455,1
0.788,0.5495,0.3455,1
0.789,0.5495,0.3455,1
0.79,0.5495,0.3455,1
0.791,0.5495,0.3455,1
0.792,0.5495,0.3455,1
0.793,0.5495,0.3455,1
0.794,0.5495,0.3455,1
0.795,0.5495,0.3455,1
0.796,0.5495,0.3455,1
0.797,0.5495,0.3455,1
0.798,0.5495,0.3455,1
0.799,0.5495,0.3455,1
0.8,0.5495,0.3455,1
0.801,0.5495,0.3455,1
0.802,0.5495,0.3455,1
0.803,0.5495,0.3455,1
0.804,0.5495,0.3455,1
0.805,0.5495,0.3455,1
0.806,0.5495,0.3455,1
0.807,0.5495,0.3455,1
0.808,0.5495,0.3455,1
0.809,0.5495,0.3455,1
0.81,0.5495,0.3455,1
0.811,0.5495,0.3455,1
0.812,0.5495,0.3455,1
0.813,0.5495,0.3455,1
0.814,0.5495,0.3455,1
0.815,0.5495,0.3455,1
0.816,0.5495,0.3455,1
0.817,0.5495,0.3455,1
0.818,0.5495,0.3455,1
0.819,0.5495,0.3455,1
0.82,0.5495,0.3455,1
0.821,0.5495,0.3455,1
0.822,0.5495,0.3455,1
0.823,0.5495,0.3455,1
0.824,0.5495,0.3455,1
0.825,0.5495,0.3455,1
0.826,0.5495,0.3455,1
0.827,0.5495,0.3455,1
0.828,0.5495,0.3455,1
0.829,0.5495,0.3455,1
0.83,0.5495,0.3455,1
0.831,0.5495,0.3455,1
0.832,0.5495,0.3455,1
0.833,0.5495,0.3455,1
0.834,0.5495,0.3455,1
0.835,0.5495,0.3455,1
0.836,0.5495,0.3455,1
0.837,0.5495,0.3455,1
0.838,0.5495,0.3455,1
0.839,0.5495,0.3455,1
0.84,0.5495,0.3455,1
0.841,0.5495,0.3455,1
0.842,0.5495,0.3455,1
0.843,0.5495,0.3455,1
0.844,0.5495,0.3455,1
0.845,0.5495,0.3455,1
0.846,0.5495,0.3455,1
0.847,0.5495,0.3455,1
0.848,0.5495,0.3455,1
0.849,0.5495,0.3455,1
0.85,0.5495,0.3455,1
0.851,0.5495,0.3455,1
0.852,0.5495,0.3455,1
0.853,0.5495,0.3455,1
0.854,0.5495,0.3455,1
0.855,0.5495,0.3455,1
0.856,0.5495,0.3455,1
0.857,0.5495,0.3455,1
0.858,0.5495,0.3455,1
0.859,0.5495,0.3455,1
0.86,0.5495,0.3455,1
0.861,0.5495,0.3455,1
0.862,0.5495,0.3455,1
0.863,0.5495,0.3455,1
0.864,0.5495,0.3455,1
0.865,0.5495,0.3455,1
0.866,0.5495,0.3455,1
0.867,0.5495,0.3455,1
0.868,0.5495,0.3455,1
0.869,0.5495,0.3455,1
0.87,0.5495,0.3455,1
0.871,0.5495,0.3455,1
0.872,0.5495,0.3455,1
0.873,0.5495,0.3455,1
0.874,0.5495,0.3455,1
0.875,0.5495,0.3455,1
0.876,0.5495,0.3455,1
0.877,0.5495,0.3455,1
0.878,0.5495,0.3455,1
0.879,0.5495,0.3455,1
0.88,0.5495,0.3455,1
0.881,0.5495,0.3455,1
0.882,0.5495,0.3455,1
0.883,0.5495,0.3455,1
0.884,0.5495,0.3455,1
0.885,0.5495,0.3455,1
0.886,0.5495,0.3455,1
0.887,0.5495,0.3455,1
0.888,0.5495,0.3455,1
0.889,0.5495,0.3455,1
0.89,0.5495,0.3455,1
0.891,0.5495,0.3455,1
0.892,0.5495,0.3455,1
0.893,0.5495,0.3455,1
0.894,0.5495,0.3455,1
0.895,0.5495,0.3455,1
0.896,0.5495,0.3455,1
0.897,0.5495,0.3455,1
0.898,0.5495,0.3455,1
0.899,0.5495,0.3455,1
0.9,0.5495,0.3455,1
0.901,0.5495,0.3455,1
0.902,0.5495,0.3455,1
0.903,0.5495,0.3455,1
0.904,0.5495,0.3455,1
0.905,0.5495,0.3455,1
0.906,0.5495,0.3455,1
0.907,0.5495,0.3455,1
0.908,0.5495,0.3455,1
0.909,0.5495,0.3455,1
0.91,0.5495,0.3455,1
0.911,0.5495,0.3455,1
0.912,0.5495,0.3455,1
0.913,0.5495,0.3455,1
0.914,0.5495,0.3455,1
0.915,0.5495,0.3455,1
0.916,0.5495,0.3455,1
0.917,0.5495,0.3455,1
0.918,0.5495,0.3455,1
0.919,0.5495,0.3455,1
0.92,0.5495,0.3455,1
0.921,0.5495,0.3455,1
0.922,0.5495,0.3455,1
0.923,0.5495,0.3455,1
0.924,0.5495,0.3455,1
0.925,0.5495,0.3455,1
0.926,0.5495,0.3455,1
0.927,0.5495,0.3455,1
0.928,0.5495,0.3455,1
0.929,0.5495,0.3455,1
0.93,0.5495,0.3455,1
0.931,0.5495,0.3455,1
0.932,0.5495,0.3455,1
0.933,0.5495,0.3455,1
0.934,0.5495,0.3455,1
0.935,0.5495,0.3455,1
0.936,0.5495,0.3455,1
0.937,0.5495,0.3455,1
0.938,0.5495,0.3455,1
0.939,0.5495,0.3455,1
0.94,0.5495,0.3455,1
0.941,0.5495,0.3455,1
0.942,0.5495,0.3455,1
0.943,0.5495,0.3455,1
0.944,0.5495,0.3455,1
0.945,0.5495,0.3455,1
0.946,0.5495,0.3455,1
0.947,0.5495,0.3455,1
0.948,0.5495,0.3455,1
0.949,0.5495,0.3455,1
0.95,0.5495,0.3455,1
0.951,0.5495,0.3455,1
0.952,0.5495,0.3455,1
0.953,0.5495,0.3455,1
0.954,0.5495,0.3455,1
0.955,0.5495,0.3455,1
0.956,0.5495,0.3455,1
0.957,0.5495,0.3455,1
0.958,0.5495,0.3455,1
0.959,0.5495,0.3455,1
0.96,0.5495,0.3455,1
0.961,0.5495,0.3455,1
0.962,0.5495,0.3455,1
0.963,0.5495,0.3455,1
0.964,0.5495,0.3455,1
0.965,0.5495,0.3455,1
0.966,0.5495,0.3455,1
0.967,0.5495,0.3455,1
0.968,0.5495,0.3455,1
0.969,0.5495,0.3455,1
0.97,0.5495,0.3455,1
0.971,0.5495,0.3455,1
0.972,0.5495,0.3455,1
0.973,0.5495,0.3455,1
0.974,0.5495,0.3455,1
0.975,0.5495,0.3455,1
0.976,0.5495,0.3455,1
0.977,0.5495,0.3455,1
0.978,0.5495,0.3455,1
0.979,0.5495,0.3455,1
0.98,0.5495,0.3455,1
0.981,0.5495,0.3455,1
0.982,0.5495,0.3455,1
0.983,0.5495,0.3455,1
0.984,0.5495,0.3455,1
0.985,0.5495,0.3455,1
0.986,0.5495,0.3455,1
0.987,0.5495,0.3455,1
0.988,0.5495,0.3455,1
0.989,0.5495,0.3455,1
0.99,0.5495,0.3455,1
0.991,0.5495,0.3455,1
0.992,0.5495,0.3455,1
0.993,0.5495,0.3455,1
0.994,0.5495,0.3455,1
0.995,0.5495,0.3455,1
0.996,0.5495,0.3455,1
0.997,0.5495,0.3455,1
0.998,0.5495,0.3455,1
0.999,0.5495,0.3455,1
1,0.5495,0.3455,1


==> graphs/DetectionNoEq.csv <==
"X0.Detection","X0.JC","X0.RP","X0.RedBlack"
0,0.5495,0.3455,0
0.001,0.5495,0.3455,0
0.002,0.5495,0.3455,0
0.003,0.5495,0.3455,0
0.004,0.5495,0.3455,0
0.005,0.5495,0.3455,0
0.006,0.5495,0.3455,0
0.007,0.5495,0.3455,0
0.008,0.5495,0.3455,0
0.009,0.5495,0.3455,0
0.01,0.5495,0.3455,0
0.011,0.5495,0.3455,0
0.012,0.5495,0.3455,0
0.013,0.5495,0.3455,0
0.014,0.5495,0.3455,0
0.015,0.5495,0.3455,0
0.016,0.5495,0.3455,0
0.017,0.5495,0.3455,0
0.018,0.5495,0.3455,0
0.019,0.5495,0.3455,0
0.02,0.5495,0.3455,0
0.021,0.5495,0.3455,0
0.022,0.5495,0.3455,0
0.023,0.5495,0.3455,0
0.024,0.5495,0.3455,0
0.025,0.5495,0.3455,0
0.026,0.5495,0.3455,0
0.027,0.5495,0.3455,0
0.028,0.5495,0.3455,0
0.029,0.5495,0.3455,0
0.03,0.5495,0.3455,0
0.031,0.5495,0.3455,0
0.032,0.5495,0.3455,0
0.033,0.5495,0.3455,0
0.034,0.5495,0.3455,0
0.035,0.5495,0.3455,0
0.036,0.5495,0.3455,0
0.037,0.5495,0.3455,0
0.038,0.5495,0.3455,0
0.039,0.5495,0.3455,0
0.04,0.5495,0.3455,0
0.041,0.5495,0.3455,0
0.042,0.5495,0.3455,0
0.043,0.5495,0.3455,0
0.044,0.5495,0.3455,0
0.045,0.5495,0.3455,0
0.046,0.5495,0.3455,0
0.047,0.5495,0.3455,0
0.048,0.5495,0.3455,0
0.049,0.5495,0.3455,0
0.05,0.5495,0.3455,0
0.051,0.5495,0.3455,0
0.052,0.5495,0.3455,0
0.053,0.5495,0.3455,0
0.054,0.5495,0.3455,0
0.055,0.5495,0.3455,0
0.056,0.5495,0.3455,0
0.057,0.5495,0.3455,0
0.058,0.5495,0.3455,0
0.059,0.5495,0.3455,0
0.06,0.5495,0.3455,0
0.061,0.5495,0.3455,0
0.062,0.5495,0.3455,0
0.063,0.5495,0.3455,0
0.064,0.5495,0.3455,0
0.065,0.5495,0.3455,0
0.066,0.5495,0.3455,0
0.067,0.5495,0.3455,0
0.068,0.5495,0.3455,0
0.069,0.5495,0.3455,0
0.07,0.5495,0.3455,0
0.071,0.5495,0.3455,0
0.072,0.5495,0.3455,0
0.073,0.5495,0.3455,0
0.074,0.5495,0.3455,0
0.075,0.5495,0.3455,0
0.076,0.5495,0.3455,0
0.077,0.5495,0.3455,0
0.078,0.5495,0.3455,0
0.079,0.5495,0.3455,0
0.08,0.5495,0.3455,0
0.081,0.5495,0.3455,0
0.082,0.5495,0.3455,0
0.083,0.5495,0.3455,0
0.084,0.5495,0.3455,0
0.085,0.5495,0.3455,0
0.086,0.5495,0.3455,0
0.087,0.5495,0.3455,0
0.088,0.5495,0.3455,0
0.089,0.5495,0.3455,0
0.09,0.5495,0.3455,0
0.091,0.5495,0.3455,0
0.092,0.5495,0.3455,0
0.093,0.5495,0.3455,0
0.094,0.5495,0.3455,0
0.095,0.5495,0.3455,0
0.096,0.5495,0.3455,0
0.097,0.5495,0.3455,0
0.098,0.5495,0.3455,0
0.099,0.5495,0.3455,0
0.1,0.5495,0.3455,0
0.101,0.5495,0.3455,0
0.102,0.5495,0.3455,0
0.103,0.5495,0.3455,0
0.104,0.5495,0.3455,0
0.105,0.5495,0.3455,0
0.106,0.5495,0.3455,0
0.107,0.5495,0.3455,0
0.108,0.5495,0.3455,0
0.109,0.5495,0.3455,0
0.11,0.5495,0.3455,0
0.111,0.5495,0.3455,0
0.112,0.5495,0.3455,0
0.113,0.5495,0.3455,0
0.114,0.5495,0.3455,0
0.115,0.5495,0.3455,0
0.116,0.5495,0.3455,0
0.117,0.5495,0.3455,0
0.118,0.5495,0.3455,0
0.119,0.5495,0.3455,0
0.12,0.5495,0.3455,0
0.121,0.5495,0.3455,0
0.122,0.5495,0.3455,0
0.123,0.5495,0.3455,0
0.124,0.5495,0.3455,0
0.125,0.5495,0.3455,0
0.126,0.5495,0.3455,0
0.127,0.5495,0.3455,0
0.128,0.5495,0.3455,0
0.129,0.5495,0.3455,0
0.13,0.5495,0.3455,0
0.131,0.5495,0.3455,0
0.132,0.5495,0.3455,0
0.133,0.5495,0.3455,0
0.134,0.5495,0.3455,0
0.135,0.5495,0.3455,0
0.136,0.5495,0.3455,0
0.137,0.5495,0.3455,0
0.138,0.5495,0.3455,0
0.139,0.5495,0.3455,0
0.14,0.5495,0.3455,0
0.141,0.5495,0.3455,0
0.142,0.5495,0.3455,0
0.143,0.5495,0.3455,0
0.144,0.5495,0.3455,0
0.145,0.5495,0.3455,0
0.146,0.5495,0.3455,0
0.147,0.5495,0.3455,0
0.148,0.5495,0.3455,0
0.149,0.5495,0.3455,0
0.15,0.5495,0.3455,0
0.151,0.5495,0.3455,0
0.152,0.5495,0.3455,0
0.153,0.5495,0.3455,0
0.154,0.5495,0.3455,0
0.155,0.5495,0.3455,0
0.156,0.5495,0.3455,0
0.157,0.5495,0.3455,0
0.158,0.5495,0.3455,0
0.159,0.5495,0.3455,0
0.16,0.5495,0.3455,0
0.161,0.5495,0.3455,0
0.162,0.5495,0.3455,0
0.163,0.5495,0.3455,0
0.164,0.5495,0.3455,0
0.165,0.5495,0.3455,0
0.166,0.5495,0.3455,0
0.167,0.5495,0.3455,0
0.168,0.5495,0.3455,0
0.169,0.5495,0.3455,0
0.17,0.5495,0.3455,0
0.171,0.5495,0.3455,0
0.172,0.5495,0.3455,0
0.173,0.5495,0.3455,0
0.174,0.5495,0.3455,0
0.175,0.5495,0.3455,0
0.176,0.5495,0.3455,0
0.177,0.5495,0.3455,0
0.178,0.5495,0.3455,0
0.179,0.5495,0.3455,0
0.18,0.5495,0.3455,0
0.181,0.5495,0.3455,0
0.182,0.5495,0.3455,0
0.183,0.5495,0.3455,0
0.184,0.5495,0.3455,0
0.185,0.5495,0.3455,0
0.186,0.5495,0.3455,0
0.187,0.5495,0.3455,0
0.188,0.5495,0.3455,0
0.189,0.5495,0.3455,0
0.19,0.5495,0.3455,0
0.191,0.5495,0.3455,0
0.192,0.5495,0.3455,0
0.193,0.5495,0.3455,0
0.194,0.5495,0.3455,0
0.195,0.5495,0.3455,0
0.196,0.5495,0.3455,0
0.197,0.5495,0.3455,0
0.198,0.5495,0.3455,0
0.199,0.5495,0.3455,0
0.2,0.5495,0.3455,0
0.201,0.5495,0.3455,0
0.202,0.5495,0.3455,0
0.203,0.5495,0.3455,0
0.204,0.5495,0.3455,0
0.205,0.5495,0.3455,0
0.206,0.5495,0.3455,0
0.207,0.5495,0.3455,0
0.208,0.5495,0.3455,0
0.209,0.5495,0.3455,0
0.21,0.5495,0.3455,0
0.211,0.5495,0.3455,0
0.212,0.5495,0.3455,0
0.213,0.5495,0.3455,0
0.214,0.5495,0.3455,0
0.215,0.5495,0.3455,0
0.216,0.5495,0.3455,0
0.217,0.5495,0.3455,0
0.218,0.5495,0.3455,0
0.219,0.5495,0.3455,0
0.22,0.5495,0.3455,0
0.221,0.5495,0.3455,0
0.222,0.5495,0.3455,0
0.223,0.5495,0.3455,0
0.224,0.5495,0.3455,0
0.225,0.5495,0.3455,0
0.226,0.5495,0.3455,0
0.227,0.5495,0.3455,0
0.228,0.5495,0.3455,0
0.229,0.5495,0.3455,0
0.23,0.5495,0.3455,0
0.231,0.5495,0.3455,0
0.232,0.5495,0.3455,0
0.233,0.5495,0.3455,0
0.234,0.5495,0.3455,0
0.235,0.5495,0.3455,0
0.236,0.5495,0.3455,0
0.237,0.5495,0.3455,0
0.238,0.5495,0.3455,0
0.239,0.5495,0.3455,0
0.24,0.5495,0.3455,0
0.241,0.5495,0.3455,0
0.242,0.5495,0.3455,0
0.243,0.5495,0.3455,0
0.244,0.5495,0.3455,0
0.245,0.5495,0.3455,0
0.246,0.5495,0.3455,0
0.247,0.5495,0.3455,0
0.248,0.5495,0.3455,0
0.249,0.5495,0.3455,0
0.25,0.5495,0.3455,0
0.251,0.5495,0.3455,0
0.252,0.5495,0.3455,0
0.253,0.5495,0.3455,0
0.254,0.5495,0.3455,0
0.255,0.5495,0.3455,0
0.256,0.5495,0.3455,0
0.257,0.5495,0.3455,0
0.258,0.5495,0.3455,0
0.259,0.5495,0.3455,0
0.26,0.5495,0.3455,0
0.261,0.5495,0.3455,0
0.262,0.5495,0.3455,0
0.263,0.5495,0.3455,0
0.264,0.5495,0.3455,0
0.265,0.5495,0.3455,0
0.266,0.5495,0.3455,0
0.267,0.5495,0.3455,0
0.268,0.5495,0.3455,0
0.269,0.5495,0.3455,0
0.27,0.5495,0.3455,0
0.271,0.5495,0.3455,0
0.272,0.5495,0.3455,0
0.273,0.5495,0.3455,0
0.274,0.5495,0.3455,0
0.275,0.5495,0.3455,0
0.276,0.5495,0.3455,0
0.277,0.5495,0.3455,0
0.278,0.5495,0.3455,0
0.279,0.5495,0.3455,0
0.28,0.5495,0.3455,0
0.281,0.5495,0.3455,0
0.282,0.5495,0.3455,0
0.283,0.5495,0.3455,0
0.284,0.5495,0.3455,0
0.285,0.5495,0.3455,0
0.286,0.5495,0.3455,0
0.287,0.5495,0.3455,0
0.288,0.5495,0.3455,0
0.289,0.5495,0.3455,0
0.29,0.5495,0.3455,0
0.291,0.5495,0.3455,0
0.292,0.5495,0.3455,0
0.293,0.5495,0.3455,0
0.294,0.5495,0.3455,0
0.295,0.5495,0.3455,0
0.296,0.5495,0.3455,0
0.297,0.5495,0.3455,0
0.298,0.5495,0.3455,0
0.299,0.5495,0.3455,0
0.3,0.5495,0.3455,0
0.301,0.5495,0.3455,0
0.302,0.5495,0.3455,0
0.303,0.5495,0.3455,0
0.304,0.5495,0.3455,0
0.305,0.5495,0.3455,0
0.306,0.5495,0.3455,0
0.307,0.5495,0.3455,0
0.308,0.5495,0.3455,0
0.309,0.5495,0.3455,0
0.31,0.5495,0.3455,0
0.311,0.5495,0.3455,0
0.312,0.5495,0.3455,0
0.313,0.5495,0.3455,0
0.314,0.5495,0.3455,0
0.315,0.5495,0.3455,0
0.316,0.5495,0.3455,0
0.317,0.5495,0.3455,0
0.318,0.5495,0.3455,0
0.319,0.5495,0.3455,0
0.32,0.5495,0.3455,0
0.321,0.5495,0.3455,0
0.322,0.5495,0.3455,0
0.323,0.5495,0.3455,0
0.324,0.5495,0.3455,0
0.325,0.5495,0.3455,0
0.326,0.5495,0.3455,0
0.327,0.5495,0.3455,0
0.328,0.5495,0.3455,0
0.329,0.5495,0.3455,0
0.33,0.5495,0.3455,0
0.331,0.5495,0.3455,0
0.332,0.5495,0.3455,0
0.333,0.5495,0.3455,0
0.334,0.5495,0.3455,0
0.335,0.5495,0.3455,0
0.336,0.5495,0.3455,0
0.337,0.5495,0.3455,0
0.338,0.5495,0.3455,0
0.339,0.5495,0.3455,0
0.34,0.5495,0.3455,0
0.341,0.5495,0.3455,0
0.342,0.5495,0.3455,0
0.343,0.5495,0.3455,0
0.344,0.5495,0.3455,0
0.345,0.5495,0.3455,0
0.346,0.5495,0.3455,0
0.347,0.5495,0.3455,0
0.348,0.5495,0.3455,0
0.349,0.5495,0.3455,0
0.35,0.5495,0.3455,0
0.351,0.5495,0.3455,0
0.352,0.5495,0.3455,0
0.353,0.5495,0.3455,0
0.354,0.5495,0.3455,0
0.355,0.5495,0.3455,0
0.356,0.5495,0.3455,0
0.357,0.5495,0.3455,0
0.358,0.5495,0.3455,0
0.359,0.5495,0.3455,0
0.36,0.5495,0.3455,0
0.361,0.5495,0.3455,0
0.362,0.5495,0.3455,0
0.363,0.5495,0.3455,0
0.364,0.5495,0.3455,0
0.365,0.5495,0.3455,0
0.366,0.5495,0.3455,0
0.367,0.5495,0.3455,0
0.368,0.5495,0.3455,0
0.369,0.5495,0.3455,0
0.37,0.5495,0.3455,0
0.371,0.5495,0.3455,0
0.372,0.5495,0.3455,0
0.373,0.5495,0.3455,0
0.374,0.5495,0.3455,0
0.375,0.5495,0.3455,0
0.376,0.5495,0.3455,0
0.377,0.5495,0.3455,0
0.378,0.5495,0.3455,0
0.379,0.5495,0.3455,0
0.38,0.5495,0.3455,0
0.381,0.5495,0.3455,0
0.382,0.5495,0.3455,0
0.383,0.5495,0.3455,0
0.384,0.5495,0.3455,0
0.385,0.5495,0.3455,0
0.386,0.5495,0.3455,0
0.387,0.5495,0.3455,0
0.388,0.5495,0.3455,0
0.389,0.5495,0.3455,0
0.39,0.5495,0.3455,0
0.391,0.5495,0.3455,0
0.392,0.5495,0.3455,0
0.393,0.5495,0.3455,0
0.394,0.5495,0.3455,0
0.395,0.5495,0.3455,0
0.396,0.5495,0.3455,0
0.397,0.5495,0.3455,0
0.398,0.5495,0.3455,0
0.399,0.5495,0.3455,0
0.4,0.5495,0.3455,0
0.401,0.5495,0.3455,0
0.402,0.5495,0.3455,0
0.403,0.5495,0.3455,0
0.404,0.5495,0.3455,0
0.405,0.5495,0.3455,0
0.406,0.5495,0.3455,0
0.407,0.5495,0.3455,0
0.408,0.5495,0.3455,0
0.409,0.5495,0.3455,0
0.41,0.5495,0.3455,0
0.411,0.5495,0.3455,0
0.412,0.5495,0.3455,0
0.413,0.5495,0.3455,0
0.414,0.5495,0.3455,0
0.415,0.5495,0.3455,0
0.416,0.5495,0.3455,0
0.417,0.5495,0.3455,0
0.418,0.5495,0.3455,0
0.419,0.5495,0.3455,0
0.42,0.5495,0.3455,0
0.421,0.5495,0.3455,0
0.422,0.5495,0.3455,0
0.423,0.5495,0.3455,0
0.424,0.5495,0.3455,0
0.425,0.5495,0.3455,0
0.426,0.5495,0.3455,0
0.427,0.5495,0.3455,0
0.428,0.5495,0.3455,0
0.429,0.5495,0.3455,0
0.43,0.5495,0.3455,0
0.431,0.5495,0.3455,0
0.432,0.5495,0.3455,0
0.433,0.5495,0.3455,0
0.434,0.5495,0.3455,0
0.435,0.5495,0.3455,0
0.436,0.5495,0.3455,0
0.437,0.5495,0.3455,0
0.438,0.5495,0.3455,0
0.439,0.5495,0.3455,0
0.44,0.5495,0.3455,0
0.441,0.5495,0.3455,0
0.442,0.5495,0.3455,0
0.443,0.5495,0.3455,0
0.444,0.5495,0.3455,0
0.445,0.5495,0.3455,0
0.446,0.5495,0.3455,0
0.447,0.5495,0.3455,0
0.448,0.5495,0.3455,0
0.449,0.5495,0.3455,0
0.45,0.5495,0.3455,0
0.451,0.5495,0.3455,0
0.452,0.5495,0.3455,0
0.453,0.5495,0.3455,0
0.454,0.5495,0.3455,0
0.455,0.5495,0.3455,0
0.456,0.5495,0.3455,0
0.457,0.5495,0.3455,0
0.458,0.5495,0.3455,0
0.459,0.5495,0.3455,0
0.46,0.5495,0.3455,0
0.461,0.5495,0.3455,0
0.462,0.5495,0.3455,0
0.463,0.5495,0.3455,0
0.464,0.5495,0.3455,0
0.465,0.5495,0.3455,0
0.466,0.5495,0.3455,0
0.467,0.5495,0.3455,0
0.468,0.5495,0.3455,0
0.469,0.5495,0.3455,0
0.47,0.5495,0.3455,0
0.471,0.5495,0.3455,0
0.472,0.5495,0.3455,0
0.473,0.5495,0.3455,0
0.474,0.5495,0.3455,0
0.475,0.5495,0.3455,0
0.476,0.5495,0.3455,0
0.477,0.5495,0.3455,0
0.478,0.5495,0.3455,0
0.479,0.5495,0.3455,0
0.48,0.5495,0.3455,0
0.481,0.5495,0.3455,0
0.482,0.5495,0.3455,0
0.483,0.5495,0.3455,0
0.484,0.5495,0.3455,0
0.485,0.5495,0.3455,0
0.486,0.5495,0.3455,0
0.487,0.5495,0.3455,0
0.488,0.5495,0.3455,0
0.489,0.5495,0.3455,0
0.49,0.5495,0.3455,0
0.491,0.5495,0.3455,0
0.492,0.5495,0.3455,0
0.493,0.5495,0.3455,0
0.494,0.5495,0.3455,0
0.495,0.5495,0.3455,0
0.496,0.5495,0.3455,0
0.497,0.5495,0.3455,0


==> graphs/FineEq.csv <==
"X1.Fine","X1.JC","X1.RP","X1.RedBlack"
4.68,0.40418,0.49082,1
4.78,0.40428,0.49072,1
4.88,0.40438,0.49062,1
4.98,0.40448,0.49052,1
5.08,0.40458,0.49042,1
5.18,0.40468,0.49032,1
5.28,0.40478,0.49022,1
5.38,0.40488,0.49012,1
5.48,0.40498,0.49002,1
5.58,0.40508,0.48992,1
5.68,0.40518,0.48982,1
5.78,0.40528,0.48972,1
5.88,0.40538,0.48962,1
5.98,0.40548,0.48952,1
6.08,0.40558,0.48942,1
6.18,0.40568,0.48932,1
6.28,0.40578,0.48922,1
6.38,0.40588,0.48912,1
6.48,0.40598,0.48902,1
6.58,0.40608,0.48892,1
6.68,0.40618,0.48882,1
6.78,0.40628,0.48872,1
6.88,0.40638,0.48862,1
6.98,0.40648,0.48852,1
7.08,0.40658,0.48842,1
7.18,0.40668,0.48832,1
7.28,0.40678,0.48822,1
7.38,0.40688,0.48812,1
7.48,0.40698,0.48802,1
7.58,0.40708,0.48792,1
7.68,0.40718,0.48782,1
7.78,0.40728,0.48772,1
7.88,0.40738,0.48762,1
7.98,0.40748,0.48752,1
8.08,0.40758,0.48742,1
8.18,0.40768,0.48732,1
8.28,0.40778,0.48722,1
8.38,0.40788,0.48712,1
8.48,0.40798,0.48702,1
8.58,0.40808,0.48692,1
8.68,0.40818,0.48682,1
8.78,0.40828,0.48672,1
8.88,0.40838,0.48662,1
8.98,0.40848,0.48652,1
9.08,0.40858,0.48642,1
9.18,0.40868,0.48632,1
9.28,0.40878,0.48622,1
9.38,0.40888,0.48612,1
9.48,0.40898,0.48602,1
9.58,0.40908,0.48592,1
9.68,0.40918,0.48582,1
9.78,0.40928,0.48572,1
9.88,0.40938,0.48562,1
9.98,0.40948,0.48552,1
10.08,0.40958,0.48542,1
10.18,0.40968,0.48532,1
10.28,0.40978,0.48522,1
10.38,0.40988,0.48512,1
10.48,0.40998,0.48502,1
10.58,0.41008,0.48492,1
10.68,0.41018,0.48482,1
10.78,0.41028,0.48472,1
10.88,0.41038,0.48462,1
10.98,0.41048,0.48452,1
11.08,0.41058,0.48442,1
11.18,0.41068,0.48432,1
11.28,0.41078,0.48422,1
11.38,0.41088,0.48412,1
11.48,0.41098,0.48402,1
11.58,0.41108,0.48392,1
11.68,0.41118,0.48382,1
11.78,0.41128,0.48372,1
11.88,0.41138,0.48362,1
11.98,0.41148,0.48352,1
12.08,0.41158,0.48342,1
12.18,0.41168,0.48332,1
12.28,0.41178,0.48322,1
12.38,0.41188,0.48312,1
12.48,0.41198,0.48302,1
12.58,0.41208,0.48292,1
12.68,0.41218,0.48282,1
12.78,0.41228,0.48272,1
12.88,0.41238,0.48262,1
12.98,0.41248,0.48252,1
13.08,0.41258,0.48242,1
13.18,0.41268,0.48232,1
13.28,0.41278,0.48222,1
13.38,0.41288,0.48212,1
13.48,0.41298,0.48202,1
13.58,0.41308,0.48192,1
13.68,0.41318,0.48182,1
13.78,0.41328,0.48172,1
13.88,0.41338,0.48162,1
13.98,0.41348,0.48152,1
14.08,0.41358,0.48142,1
14.18,0.41368,0.48132,1
14.28,0.41378,0.48122,1
14.38,0.41388,0.48112,1
14.48,0.41398,0.48102,1
14.58,0.41408,0.48092,1
14.68,0.41418,0.48082,1
14.78,0.41428,0.48072,1
14.88,0.41438,0.48062,1
14.98,0.41448,0.48052,1
15.08,0.41458,0.48042,1
15.18,0.41468,0.48032,1
15.28,0.41478,0.48022,1
15.38,0.41488,0.48012,1
15.48,0.41498,0.48002,1
15.58,0.41508,0.47992,1
15.68,0.41518,0.47982,1
15.78,0.41528,0.47972,1
15.88,0.41538,0.47962,1
15.98,0.41548,0.47952,1
16.08,0.41558,0.47942,1
16.18,0.41568,0.47932,1
16.28,0.41578,0.47922,1
16.38,0.41588,0.47912,1
16.48,0.41598,0.47902,1
16.58,0.41608,0.47892,1
16.68,0.41618,0.47882,1
16.78,0.41628,0.47872,1
16.88,0.41638,0.47862,1
16.98,0.41648,0.47852,1
17.08,0.41658,0.47842,1
17.18,0.41668,0.47832,1
17.28,0.41678,0.47822,1
17.38,0.41688,0.47812,1
17.48,0.41698,0.47802,1
17.58,0.41708,0.47792,1
17.68,0.41718,0.47782,1
17.78,0.41728,0.47772,1
17.88,0.41738,0.47762,1
17.98,0.41748,0.47752,1
18.08,0.41758,0.47742,1
18.18,0.41768,0.47732,1
18.28,0.41778,0.47722,1
18.38,0.41788,0.47712,1
18.48,0.41798,0.47702,1
18.58,0.41808,0.47692,1
18.68,0.41818,0.47682,1
18.78,0.41828,0.47672,1
18.88,0.41838,0.47662,1
18.98,0.41848,0.47652,1
19.08,0.41858,0.47642,1
19.18,0.41868,0.47632,1
19.28,0.41878,0.47622,1
19.38,0.41888,0.47612,1
19.48,0.41898,0.47602,1
19.58,0.41908,0.47592,1
19.68,0.41918,0.47582,1
19.78,0.41928,0.47572,1
19.88,0.41938,0.47562,1
19.98,0.41948,0.47552,1
20.08,0.41958,0.47542,1
20.18,0.41968,0.47532,1
20.28,0.41978,0.47522,1
20.38,0.41988,0.47512,1
20.48,0.41998,0.47502,1
20.58,0.42008,0.47492,1
20.68,0.42018,0.47482,1
20.78,0.42028,0.47472,1
20.88,0.42038,0.47462,1
20.98,0.42048,0.47452,1
21.08,0.42058,0.47442,1
21.18,0.42068,0.47432,1
21.28,0.42078,0.47422,1
21.38,0.42088,0.47412,1
21.48,0.42098,0.47402,1
21.58,0.42108,0.47392,1
21.68,0.42118,0.47382,1
21.78,0.42128,0.47372,1
21.88,0.42138,0.47362,1
21.98,0.42148,0.47352,1
22.08,0.42158,0.47342,1
22.18,0.42168,0.47332,1
22.28,0.42178,0.47322,1
22.38,0.42188,0.47312,1
22.48,0.42198,0.47302,1
22.58,0.42208,0.47292,1
22.68,0.42218,0.47282,1
22.78,0.42228,0.47272,1
22.88,0.42238,0.47262,1
22.98,0.42248,0.47252,1
23.08,0.42258,0.47242,1
23.18,0.42268,0.47232,1
23.28,0.42278,0.47222,1
23.38,0.42288,0.47212,1
23.48,0.42298,0.47202,1
23.58,0.42308,0.47192,1
23.68,0.42318,0.47182,1
23.78,0.42328,0.47172,1
23.88,0.42338,0.47162,1
23.98,0.42348,0.47152,1
24.08,0.42358,0.47142,1
24.18,0.42368,0.47132,1
24.28,0.42378,0.47122,1
24.38,0.42388,0.47112,1
24.48,0.42398,0.47102,1
24.58,0.42408,0.47092,1
24.68,0.42418,0.47082,1
24.78,0.42428,0.47072,1
24.88,0.42438,0.47062,1
24.98,0.42448,0.47052,1
25.08,0.42458,0.47042,1
25.18,0.42468,0.47032,1
25.28,0.42478,0.47022,1
25.38,0.42488,0.47012,1
25.48,0.42498,0.47002,1
25.58,0.42508,0.46992,1
25.68,0.42518,0.46982,1
25.78,0.42528,0.46972,1
25.88,0.42538,0.46962,1
25.98,0.42548,0.46952,1
26.08,0.42558,0.46942,1
26.18,0.42568,0.46932,1
26.28,0.42578,0.46922,1
26.38,0.42588,0.46912,1
26.48,0.42598,0.46902,1
26.58,0.42608,0.46892,1
26.68,0.42618,0.46882,1
26.78,0.42628,0.46872,1
26.88,0.42638,0.46862,1
26.98,0.42648,0.46852,1
27.08,0.42658,0.46842,1
27.18,0.42668,0.46832,1
27.28,0.42678,0.46822,1
27.38,0.42688,0.46812,1
27.48,0.42698,0.46802,1
27.58,0.42708,0.46792,1
27.68,0.42718,0.46782,1
27.78,0.42728,0.46772,1
27.88,0.42738,0.46762,1
27.98,0.42748,0.46752,1
28.08,0.42758,0.46742,1
28.18,0.42768,0.46732,1
28.28,0.42778,0.46722,1
28.38,0.42788,0.46712,1
28.48,0.42798,0.46702,1
28.58,0.42808,0.46692,1
28.68,0.42818,0.46682,1
28.78,0.42828,0.46672,1
28.88,0.42838,0.46662,1
28.98,0.42848,0.46652,1
29.08,0.42858,0.46642,1
29.18,0.42868,0.46632,1
29.28,0.42878,0.46622,1
29.38,0.42888,0.46612,1
29.48,0.42898,0.46602,1
29.58,0.42908,0.46592,1
29.68,0.42918,0.46582,1
29.78,0.42928,0.46572,1
29.88,0.42938,0.46562,1
29.98,0.42948,0.46552,1
30.08,0.42958,0.46542,1
30.18,0.42968,0.46532,1
30.28,0.42978,0.46522,1
30.38,0.42988,0.46512,1
30.48,0.42998,0.46502,1
30.58,0.43008,0.46492,1
30.68,0.43018,0.46482,1
30.78,0.43028,0.46472,1
30.88,0.43038,0.46462,1
30.98,0.43048,0.46452,1
31.08,0.43058,0.46442,1
31.18,0.43068,0.46432,1
31.28,0.43078,0.46422,1
31.38,0.43088,0.46412,1
31.48,0.43098,0.46402,1
31.58,0.43108,0.46392,1
31.68,0.43118,0.46382,1
31.78,0.43128,0.46372,1
31.88,0.43138,0.46362,1
31.98,0.43148,0.46352,1
32.08,0.43158,0.46342,1
32.18,0.43168,0.46332,1
32.28,0.43178,0.46322,1
32.38,0.43188,0.46312,1
32.48,0.43198,0.46302,1
32.58,0.43208,0.46292,1
32.68,0.43218,0.46282,1
32.78,0.43228,0.46272,1
32.88,0.43238,0.46262,1
32.98,0.43248,0.46252,1
33.08,0.43258,0.46242,1
33.18,0.43268,0.46232,1
33.28,0.43278,0.46222,1
33.38,0.43288,0.46212,1
33.48,0.43298,0.46202,1
33.58,0.43308,0.46192,1
33.68,0.43318,0.46182,1
33.78,0.43328,0.46172,1
33.88,0.43338,0.46162,1
33.98,0.43348,0.46152,1
34.08,0.43358,0.46142,1
34.18,0.43368,0.46132,1
34.28,0.43378,0.46122,1
34.38,0.43388,0.46112,1
34.48,0.43398,0.46102,1
34.58,0.43408,0.46092,1
34.68,0.43418,0.46082,1
34.78,0.43428,0.46072,1
34.88,0.43438,0.46062,1
34.98,0.43448,0.46052,1
35.08,0.43458,0.46042,1
35.18,0.43468,0.46032,1
35.28,0.43478,0.46022,1
35.38,0.43488,0.46012,1
35.48,0.43498,0.46002,1
35.58,0.43508,0.45992,1
35.68,0.43518,0.45982,1
35.78,0.43528,0.45972,1
35.88,0.43538,0.45962,1
35.98,0.43548,0.45952,1
36.08,0.43558,0.45942,1
36.18,0.43568,0.45932,1
36.28,0.43578,0.45922,1
36.38,0.43588,0.45912,1
36.48,0.43598,0.45902,1
36.58,0.43608,0.45892,1
36.68,0.43618,0.45882,1
36.78,0.43628,0.45872,1
36.88,0.43638,0.45862,1
36.98,0.43648,0.45852,1
37.08,0.43658,0.45842,1
37.18,0.43668,0.45832,1
37.28,0.43678,0.45822,1
37.38,0.43688,0.45812,1
37.48,0.43698,0.45802,1
37.58,0.43708,0.45792,1
37.68,0.43718,0.45782,1
37.78,0.43728,0.45772,1
37.88,0.43738,0.45762,1
37.98,0.43748,0.45752,1
38.08,0.43758,0.45742,1
38.18,0.43768,0.45732,1
38.28,0.43778,0.45722,1
38.38,0.43788,0.45712,1
38.48,0.43798,0.45702,1
38.58,0.43808,0.45692,1
38.68,0.43818,0.45682,1
38.78,0.43828,0.45672,1
38.88,0.43838,0.45662,1
38.98,0.43848,0.45652,1
39.08,0.43858,0.45642,1
39.18,0.43868,0.45632,1
39.28,0.43878,0.45622,1
39.38,0.43888,0.45612,1
39.48,0.43898,0.45602,1
39.58,0.43908,0.45592,1
39.68,0.43918,0.45582,1
39.78,0.43928,0.45572,1
39.88,0.43938,0.45562,1
39.98,0.43948,0.45552,1
40.08,0.43958,0.45542,1
40.18,0.43968,0.45532,1
40.28,0.43978,0.45522,1
40.38,0.43988,0.45512,1
40.48,0.43998,0.45502,1
40.58,0.44008,0.45492,1
40.68,0.44018,0.45482,1
40.78,0.44028,0.45472,1
40.88,0.44038,0.45462,1
40.98,0.44048,0.45452,1
41.08,0.44058,0.45442,1
41.18,0.44068,0.45432,1
41.28,0.44078,0.45422,1
41.38,0.44088,0.45412,1
41.48,0.44098,0.45402,1
41.58,0.44108,0.45392,1
41.68,0.44118,0.45382,1
41.78,0.44128,0.45372,1
41.88,0.44138,0.45362,1
41.98,0.44148,0.45352,1
42.08,0.44158,0.45342,1
42.18,0.44168,0.45332,1
42.28,0.44178,0.45322,1
42.38,0.44188,0.45312,1
42.48,0.44198,0.45302,1
42.58,0.44208,0.45292,1
42.68,0.44218,0.45282,1
42.78,0.44228,0.45272,1
42.88,0.44238,0.45262,1
42.98,0.44248,0.45252,1
43.08,0.44258,0.45242,1
43.18,0.44268,0.45232,1
43.28,0.44278,0.45222,1
43.38,0.44288,0.45212,1
43.48,0.44298,0.45202,1
43.58,0.44308,0.45192,1
43.68,0.44318,0.45182,1
43.78,0.44328,0.45172,1
43.88,0.44338,0.45162,1
43.98,0.44348,0.45152,1
44.08,0.44358,0.45142,1
44.18,0.44368,0.45132,1
44.28,0.44378,0.45122,1
44.38,0.44388,0.45112,1
44.48,0.44398,0.45102,1
44.58,0.44408,0.45092,1
44.68,0.44418,0.45082,1
44.78,0.44428,0.45072,1
44.88,0.44438,0.45062,1
44.98,0.44448,0.45052,1
45.08,0.44458,0.45042,1
45.18,0.44468,0.45032,1
45.28,0.44478,0.45022,1
45.38,0.44488,0.45012,1
45.48,0.44498,0.45002,1
45.58,0.44508,0.44992,1
45.68,0.44518,0.44982,1
45.78,0.44528,0.44972,1
45.88,0.44538,0.44962,1
45.98,0.44548,0.44952,1
46.08,0.44558,0.44942,1
46.18,0.44568,0.44932,1
46.28,0.44578,0.44922,1
46.38,0.44588,0.44912,1
46.48,0.44598,0.44902,1
46.58,0.44608,0.44892,1
46.68,0.44618,0.44882,1
46.78,0.44628,0.44872,1
46.88,0.44638,0.44862,1
46.98,0.44648,0.44852,1
47.08,0.44658,0.44842,1
47.18,0.44668,0.44832,1
47.28,0.44678,0.44822,1
47.38,0.44688,0.44812,1
47.48,0.44698,0.44802,1
47.58,0.44708,0.44792,1
47.68,0.44718,0.44782,1
47.78,0.44728,0.44772,1
47.88,0.44738,0.44762,1
47.98,0.44748,0.44752,1
48.08,0.44758,0.44742,1
48.18,0.44768,0.44732,1
48.28,0.44778,0.44722,1
48.38,0.44788,0.44712,1
48.48,0.44798,0.44702,1
48.58,0.44808,0.44692,1
48.68,0.44818,0.44682,1
48.78,0.44828,0.44672,1
48.88,0.44838,0.44662,1
48.98,0.44848,0.44652,1
49.08,0.44858,0.44642,1
49.18,0.44868,0.44632,1
49.28,0.44878,0.44622,1
49.38,0.44888,0.44612,1
49.48,0.44898,0.44602,1
49.58,0.44908,0.44592,1
49.68,0.44918,0.44582,1
49.78,0.44928,0.44572,1
49.88,0.44938,0.44562,1
49.98,0.44948,0.44552,1
50.08,0.44958,0.44542,1
50.18,0.44968,0.44532,1
50.28,0.44978,0.44522,1
50.38,0.44988,0.44512,1
50.48,0.44998,0.44502,1
50.58,0.45008,0.44492,1
50.68,0.45018,0.44482,1
50.78,0.45028,0.44472,1
50.88,0.45038,0.44462,1
50.98,0.45048,0.44452,1
51.08,0.45058,0.44442,1
51.18,0.45068,0.44432,1
51.28,0.45078,0.44422,1
51.38,0.45088,0.44412,1
51.48,0.45098,0.44402,1
51.58,0.45108,0.44392,1
51.68,0.45118,0.44382,1
51.78,0.45128,0.44372,1
51.88,0.45138,0.44362,1
51.98,0.45148,0.44352,1
52.08,0.45158,0.44342,1
52.18,0.45168,0.44332,1
52.28,0.45178,0.44322,1
52.38,0.45188,0.44312,1
52.48,0.45198,0.44302,1
52.58,0.45208,0.44292,1
52.68,0.45218,0.44282,1
52.78,0.45228,0.44272,1
52.88,0.45238,0.44262,1
52.98,0.45248,0.44252,1
53.08,0.45258,0.44242,1
53.18,0.45268,0.44232,1
53.28,0.45278,0.44222,1
53.38,0.45288,0.44212,1
53.48,0.45298,0.44202,1
53.58,0.45308,0.44192,1
53.68,0.45318,0.44182,1
53.78,0.45328,0.44172,1
53.88,0.45338,0.44162,1
53.98,0.45348,0.44152,1
54.08,0.45358,0.44142,1
54.18,0.45368,0.44132,1
54.28,0.45378,0.44122,1
54.38,0.45388,0.44112,1
54.48,0.45398,0.44102,1
54.58,0.45408,0.44092,1
54.68,0.45418,0.44082,1
54.78,0.45428,0.44072,1
54.88,0.45438,0.44062,1
54.98,0.45448,0.44052,1
55.08,0.45458,0.44042,1
55.18,0.45468,0.44032,1
55.28,0.45478,0.44022,1
55.38,0.45488,0.44012,1
55.48,0.45498,0.44002,1
55.58,0.45508,0.43992,1
55.68,0.45518,0.43982,1
55.78,0.45528,0.43972,1
55.88,0.45538,0.43962,1
55.98,0.45548,0.43952,1
56.08,0.45558,0.43942,1
56.18,0.45568,0.43932,1
56.28,0.45578,0.43922,1
56.38,0.45588,0.43912,1
56.48,0.45598,0.43902,1
56.58,0.45608,0.43892,1
56.68,0.45618,0.43882,1
56.78,0.45628,0.43872,1
56.88,0.45638,0.43862,1
56.98,0.45648,0.43852,1
57.08,0.45658,0.43842,1
57.18,0.45668,0.43832,1
57.28,0.45678,0.43822,1
57.38,0.45688,0.43812,1
57.48,0.45698,0.43802,1
57.58,0.45708,0.43792,1
57.68,0.45718,0.43782,1
57.78,0.45728,0.43772,1
57.88,0.45738,0.43762,1
57.98,0.45748,0.43752,1
58.08,0.45758,0.43742,1
58.18,0.45768,0.43732,1
58.28,0.45778,0.43722,1
58.38,0.45788,0.43712,1
58.48,0.45798,0.43702,1
58.58,0.45808,0.43692,1
58.68,0.45818,0.43682,1
58.78,0.45828,0.43672,1
58.88,0.45838,0.43662,1
58.98,0.45848,0.43652,1
59.08,0.45858,0.43642,1
59.18,0.45868,0.43632,1
59.28,0.45878,0.43622,1
59.38,0.45888,0.43612,1
59.48,0.45898,0.43602,1
59.58,0.45908,0.43592,1
59.68,0.45918,0.43582,1
59.78,0.45928,0.43572,1
59.88,0.45938,0.43562,1
59.98,0.45948,0.43552,1
60.08,0.45958,0.43542,1
60.18,0.45968,0.43532,1
60.28,0.45978,0.43522,1
60.38,0.45988,0.43512,1
60.48,0.45998,0.43502,1
60.58,0.46008,0.43492,1
60.68,0.46018,0.43482,1
60.78,0.46028,0.43472,1
60.88,0.46038,0.43462,1
60.98,0.46048,0.43452,1
61.08,0.46058,0.43442,1
61.18,0.46068,0.43432,1
61.28,0.46078,0.43422,1
61.38,0.46088,0.43412,1
61.48,0.46098,0.43402,1
61.58,0.46108,0.43392,1
61.68,0.46118,0.43382,1
61.78,0.46128,0.43372,1
61.88,0.46138,0.43362,1
61.98,0.46148,0.43352,1
62.08,0.46158,0.43342,1
62.18,0.46168,0.43332,1
62.28,0.46178,0.43322,1
62.38,0.46188,0.43312,1
62.48,0.46198,0.43302,1
62.58,0.46208,0.43292,1
62.68,0.46218,0.43282,1
62.78,0.46228,0.43272,1
62.88,0.46238,0.43262,1
62.98,0.46248,0.43252,1
63.08,0.46258,0.43242,1
63.18,0.46268,0.43232,1
63.28,0.46278,0.43222,1
63.38,0.46288,0.43212,1
63.48,0.46298,0.43202,1
63.58,0.46308,0.43192,1
63.68,0.46318,0.43182,1
63.78,0.46328,0.43172,1
63.88,0.46338,0.43162,1
63.98,0.46348,0.43152,1
64.08,0.46358,0.43142,1
64.18,0.46368,0.43132,1
64.28,0.46378,0.43122,1
64.38,0.46388,0.43112,1
64.48,0.46398,0.43102,1
64.58,0.46408,0.43092,1
64.68,0.46418,0.43082,1
64.78,0.46428,0.43072,1
64.88,0.46438,0.43062,1
64.98,0.46448,0.43052,1
65.08,0.46458,0.43042,1
65.18,0.46468,0.43032,1
65.28,0.46478,0.43022,1
65.38,0.46488,0.43012,1
65.48,0.46498,0.43002,1
65.58,0.46508,0.42992,1
65.68,0.46518,0.42982,1
65.78,0.46528,0.42972,1
65.88,0.46538,0.42962,1
65.98,0.46548,0.42952,1
66.08,0.46558,0.42942,1
66.18,0.46568,0.42932,1
66.28,0.46578,0.42922,1
66.38,0.46588,0.42912,1
66.48,0.46598,0.42902,1
66.58,0.46608,0.42892,1
66.68,0.46618,0.42882,1
66.78,0.46628,0.42872,1
66.88,0.46638,0.42862,1
66.98,0.46648,0.42852,1
67.08,0.46658,0.42842,1
67.18,0.46668,0.42832,1
67.28,0.46678,0.42822,1
67.38,0.46688,0.42812,1
67.48,0.46698,0.42802,1
67.58,0.46708,0.42792,1
67.68,0.46718,0.42782,1
67.78,0.46728,0.42772,1
67.88,0.46738,0.42762,1
67.98,0.46748,0.42752,1
68.08,0.46758,0.42742,1
68.18,0.46768,0.42732,1
68.28,0.46778,0.42722,1
68.38,0.46788,0.42712,1
68.48,0.46798,0.42702,1
68.58,0.46808,0.42692,1
68.68,0.46818,0.42682,1
68.78,0.46828,0.42672,1
68.88,0.46838,0.42662,1
68.98,0.46848,0.42652,1
69.08,0.46858,0.42642,1
69.18,0.46868,0.42632,1
69.28,0.46878,0.42622,1
69.38,0.46888,0.42612,1
69.48,0.46898,0.42602,1
69.58,0.46908,0.42592,1
69.68,0.46918,0.42582,1
69.78,0.46928,0.42572,1
69.88,0.46938,0.42562,1
69.98,0.46948,0.42552,1
70.08,0.46958,0.42542,1
70.18,0.46968,0.42532,1
70.28,0.46978,0.42522,1
70.38,0.46988,0.42512,1
70.48,0.46998,0.42502,1
70.58,0.47008,0.42492,1
70.68,0.47018,0.42482,1
70.78,0.47028,0.42472,1
70.88,0.47038,0.42462,1
70.98,0.47048,0.42452,1
71.08,0.47058,0.42442,1
71.18,0.47068,0.42432,1
71.28,0.47078,0.42422,1
71.38,0.47088,0.42412,1
71.48,0.47098,0.42402,1
71.58,0.47108,0.42392,1
71.68,0.47118,0.42382,1
71.78,0.47128,0.42372,1
71.88,0.47138,0.42362,1
71.98,0.47148,0.42352,1
72.08,0.47158,0.42342,1
72.18,0.47168,0.42332,1
72.28,0.47178,0.42322,1
72.38,0.47188,0.42312,1
72.48,0.47198,0.42302,1
72.58,0.47208,0.42292,1
72.68,0.47218,0.42282,1
72.78,0.47228,0.42272,1
72.88,0.47238,0.42262,1
72.98,0.47248,0.42252,1
73.08,0.47258,0.42242,1
73.18,0.47268,0.42232,1
73.28,0.47278,0.42222,1
73.38,0.47288,0.42212,1
73.48,0.47298,0.42202,1
73.58,0.47308,0.42192,1
73.68,0.47318,0.42182,1
73.78,0.47328,0.42172,1
73.88,0.47338,0.42162,1
73.98,0.47348,0.42152,1
74.08,0.47358,0.42142,1
74.18,0.47368,0.42132,1
74.28,0.47378,0.42122,1
74.38,0.47388,0.42112,1
74.48,0.47398,0.42102,1
74.58,0.47408,0.42092,1
74.68,0.47418,0.42082,1
74.78,0.47428,0.42072,1
74.88,0.47438,0.42062,1
74.98,0.47448,0.42052,1
75.08,0.47458,0.42042,1
75.18,0.47468,0.42032,1
75.28,0.47478,0.42022,1
75.38,0.47488,0.42012,1
75.48,0.47498,0.42002,1
75.58,0.47508,0.41992,1
75.68,0.47518,0.41982,1
75.78,0.47528,0.41972,1
75.88,0.47538,0.41962,1
75.98,0.47548,0.41952,1
76.08,0.47558,0.41942,1
76.18,0.47568,0.41932,1
76.28,0.47578,0.41922,1
76.38,0.47588,0.41912,1
76.48,0.47598,0.41902,1
76.58,0.47608,0.41892,1
76.68,0.47618,0.41882,1
76.78,0.47628,0.41872,1
76.88,0.47638,0.41862,1
76.98,0.47648,0.41852,1
77.08,0.47658,0.41842,1
77.18,0.47668,0.41832,1
77.28,0.47678,0.41822,1
77.38,0.47688,0.41812,1
77.48,0.47698,0.41802,1
77.58,0.47708,0.41792,1
77.68,0.47718,0.41782,1
77.78,0.47728,0.41772,1
77.88,0.47738,0.41762,1
77.98,0.47748,0.41752,1
78.08,0.47758,0.41742,1
78.18,0.47768,0.41732,1
78.28,0.47778,0.41722,1
78.38,0.47788,0.41712,1
78.48,0.47798,0.41702,1
78.58,0.47808,0.41692,1
78.68,0.47818,0.41682,1
78.78,0.47828,0.41672,1
78.88,0.47838,0.41662,1
78.98,0.47848,0.41652,1
79.08,0.47858,0.41642,1
79.18,0.47868,0.41632,1
79.28,0.47878,0.41622,1
79.38,0.47888,0.41612,1
79.48,0.47898,0.41602,1
79.58,0.47908,0.41592,1
79.68,0.47918,0.41582,1
79.78,0.47928,0.41572,1
79.88,0.47938,0.41562,1
79.98,0.47948,0.41552,1
80.08,0.47958,0.41542,1
80.18,0.47968,0.41532,1
80.28,0.47978,0.41522,1
80.38,0.47988,0.41512,1
80.48,0.47998,0.41502,1
80.58,0.48008,0.41492,1
80.68,0.48018,0.41482,1
80.78,0.48028,0.41472,1
80.88,0.48038,0.41462,1
80.98,0.48048,0.41452,1
81.08,0.48058,0.41442,1
81.18,0.48068,0.41432,1
81.28,0.48078,0.41422,1
81.38,0.48088,0.41412,1
81.48,0.48098,0.41402,1
81.58,0.48108,0.41392,1
81.68,0.48118,0.41382,1
81.78,0.48128,0.41372,1
81.88,0.48138,0.41362,1
81.98,0.48148,0.41352,1
82.08,0.48158,0.41342,1
82.18,0.48168,0.41332,1
82.28,0.48178,0.41322,1
82.38,0.48188,0.41312,1
82.48,0.48198,0.41302,1
82.58,0.48208,0.41292,1
82.68,0.48218,0.41282,1
82.78,0.48228,0.41272,1
82.88,0.48238,0.41262,1
82.98,0.48248,0.41252,1
83.08,0.48258,0.41242,1
83.18,0.48268,0.41232,1
83.28,0.48278,0.41222,1
83.38,0.48288,0.41212,1
83.48,0.48298,0.41202,1
83.58,0.48308,0.41192,1
83.68,0.48318,0.41182,1
83.78,0.48328,0.41172,1
83.88,0.48338,0.41162,1
83.98,0.48348,0.41152,1
84.08,0.48358,0.41142,1
84.18,0.48368,0.41132,1
84.28,0.48378,0.41122,1
84.38,0.48388,0.41112,1
84.48,0.48398,0.41102,1
84.58,0.48408,0.41092,1
84.68,0.48418,0.41082,1
84.78,0.48428,0.41072,1
84.88,0.48438,0.41062,1
84.98,0.48448,0.41052,1
85.08,0.48458,0.41042,1
85.18,0.48468,0.41032,1
85.28,0.48478,0.41022,1
85.38,0.48488,0.41012,1
85.48,0.48498,0.41002,1
85.58,0.48508,0.40992,1
85.68,0.48518,0.40982,1
85.78,0.48528,0.40972,1
85.88,0.48538,0.40962,1
85.98,0.48548,0.40952,1
86.08,0.48558,0.40942,1
86.18,0.48568,0.40932,1
86.28,0.48578,0.40922,1
86.38,0.48588,0.40912,1
86.48,0.48598,0.40902,1
86.58,0.48608,0.40892,1
86.68,0.48618,0.40882,1
86.78,0.48628,0.40872,1
86.88,0.48638,0.40862,1
86.98,0.48648,0.40852,1
87.08,0.48658,0.40842,1
87.18,0.48668,0.40832,1
87.28,0.48678,0.40822,1
87.38,0.48688,0.40812,1
87.48,0.48698,0.40802,1
87.58,0.48708,0.40792,1
87.68,0.48718,0.40782,1
87.78,0.48728,0.40772,1
87.88,0.48738,0.40762,1
87.98,0.48748,0.40752,1
88.08,0.48758,0.40742,1
88.18,0.48768,0.40732,1
88.28,0.48778,0.40722,1
88.38,0.48788,0.40712,1
88.48,0.48798,0.40702,1
88.58,0.48808,0.40692,1
88.68,0.48818,0.40682,1
88.78,0.48828,0.40672,1
88.88,0.48838,0.40662,1
88.98,0.48848,0.40652,1
89.08,0.48858,0.40642,1
89.18,0.48868,0.40632,1
89.28,0.48878,0.40622,1
89.38,0.48888,0.40612,1
89.48,0.48898,0.40602,1
89.58,0.48908,0.40592,1
89.68,0.48918,0.40582,1
89.78,0.48928,0.40572,1
89.88,0.48938,0.40562,1
89.98,0.48948,0.40552,1
90.08,0.48958,0.40542,1
90.18,0.48968,0.40532,1
90.28,0.48978,0.40522,1
90.38,0.48988,0.40512,1
90.48,0.48998,0.40502,1
90.58,0.49008,0.40492,1
90.68,0.49018,0.40482,1
90.78,0.49028,0.40472,1
90.88,0.49038,0.40462,1
90.98,0.49048,0.40452,1
91.08,0.49058,0.40442,1
91.18,0.49068,0.40432,1
91.28,0.49078,0.40422,1
91.38,0.49088,0.40412,1
91.48,0.49098,0.40402,1
91.58,0.49108,0.40392,1
91.68,0.49118,0.40382,1
91.78,0.49128,0.40372,1
91.88,0.49138,0.40362,1
91.98,0.49148,0.40352,1
92.08,0.49158,0.40342,1
92.18,0.49168,0.40332,1
92.28,0.49178,0.40322,1
92.38,0.49188,0.40312,1
92.48,0.49198,0.40302,1
92.58,0.49208,0.40292,1
92.68,0.49218,0.40282,1
92.78,0.49228,0.40272,1
92.88,0.49238,0.40262,1
92.98,0.49248,0.40252,1
93.08,0.49258,0.40242,1
93.18,0.49268,0.40232,1
93.28,0.49278,0.40222,1
93.38,0.49288,0.40212,1
93.48,0.49298,0.40202,1
93.58,0.49308,0.40192,1
93.68,0.49318,0.40182,1
93.78,0.49328,0.40172,1
93.88,0.49338,0.40162,1
93.98,0.49348,0.40152,1
94.08,0.49358,0.40142,1
94.18,0.49368,0.40132,1
94.28,0.49378,0.40122,1
94.38,0.49388,0.40112,1
94.48,0.49398,0.40102,1
94.58,0.49408,0.40092,1
94.68,0.49418,0.40082,1
94.78,0.49428,0.40072,1
94.88,0.49438,0.40062,1
94.98,0.49448,0.40052,1
95.08,0.49458,0.40042,1
95.18,0.49468,0.40032,1
95.28,0.49478,0.40022,1
95.38,0.49488,0.40012,1
95.48,0.49498,0.40002,1
95.58,0.49508,0.39992,1
95.68,0.49518,0.39982,1
95.78,0.49528,0.39972,1
95.88,0.49538,0.39962,1
95.98,0.49548,0.39952,1
96.08,0.49558,0.39942,1
96.18,0.49568,0.39932,1
96.28,0.49578,0.39922,1
96.38,0.49588,0.39912,1
96.48,0.49598,0.39902,1
96.58,0.49608,0.39892,1
96.68,0.49618,0.39882,1
96.78,0.49628,0.39872,1
96.88,0.49638,0.39862,1
96.98,0.49648,0.39852,1
97.08,0.49658,0.39842,1
97.18,0.49668,0.39832,1
97.28,0.49678,0.39822,1
97.38,0.49688,0.39812,1
97.48,0.49698,0.39802,1
97.58,0.49708,0.39792,1
97.68,0.49718,0.39782,1
97.78,0.49728,0.39772,1
97.88,0.49738,0.39762,1
97.98,0.49748,0.39752,1
98.08,0.49758,0.39742,1
98.18,0.49768,0.39732,1
98.28,0.49778,0.39722,1
98.38,0.49788,0.39712,1
98.48,0.49798,0.39702,1
98.58,0.49808,0.39692,1
98.68,0.49818,0.39682,1
98.78,0.49828,0.39672,1
98.88,0.49838,0.39662,1
98.98,0.49848,0.39652,1
99.08,0.49858,0.39642,1
99.18,0.49868,0.39632,1
99.28,0.49878,0.39622,1
99.38,0.49888,0.39612,1
99.48,0.49898,0.39602,1
99.58,0.49908,0.39592,1
99.68,0.49918,0.39582,1
99.78,0.49928,0.39572,1
99.88,0.49938,0.39562,1
99.98,0.49948,0.39552,1
100.08,0.49958,0.39542,1
100.18,0.49968,0.39532,1
100.28,0.49978,0.39522,1
100.38,0.49988,0.39512,1
100.48,0.49998,0.39502,1
100.58,0.50008,0.39492,1
100.68,0.50018,0.39482,1
100.78,0.50028,0.39472,1
100.88,0.50038,0.39462,1
100.98,0.50048,0.39452,1
101.08,0.50058,0.39442,1


==> graphs/FineNoEq.csv <==
"X0.Fine","X0.JC","X0.RP","X0.RedBlack"
1.08,0.40058,0.49442,0
1.18,0.40068,0.49432,0
1.28,0.40078,0.49422,0
1.38,0.40088,0.49412,0
1.48,0.40098,0.49402,0
1.58,0.40108,0.49392,0
1.68,0.40118,0.49382,0
1.78,0.40128,0.49372,0
1.88,0.40138,0.49362,0
1.98,0.40148,0.49352,0
2.08,0.40158,0.49342,0
2.18,0.40168,0.49332,0
2.28,0.40178,0.49322,0
2.38,0.40188,0.49312,0
2.48,0.40198,0.49302,0
2.58,0.40208,0.49292,0
2.68,0.40218,0.49282,0
2.78,0.40228,0.49272,0
2.88,0.40238,0.49262,0
2.98,0.40248,0.49252,0
3.08,0.40258,0.49242,0
3.18,0.40268,0.49232,0
3.28,0.40278,0.49222,0
3.38,0.40288,0.49212,0
3.48,0.40298,0.49202,0
3.58,0.40308,0.49192,0
3.68,0.40318,0.49182,0
3.78,0.40328,0.49172,0
3.88,0.40338,0.49162,0
3.98,0.40348,0.49152,0
4.08,0.40358,0.49142,0
4.18,0.40368,0.49132,0
4.28,0.40378,0.49122,0
4.38,0.40388,0.49112,0
4.48,0.40398,0.49102,0
4.58,0.40408,0.49092,0


==> graphs/MediaotrEq.csv <==
""


==> graphs/MediatorNoEq.csv <==
"X1.MediatorCost","X1.JC","X1.RP","X1.RedBlack"
0.099,0.5495,0.348401,1
0.199,0.5495,0.348301,1
0.299,0.5495,0.348201,1
0.399,0.5495,0.348101,1
0.499,0.5495,0.348001,1
0.599,0.5495,0.347901,1
0.699,0.5495,0.347801,1
0.799,0.5495,0.347701,1
0.899,0.5495,0.347601,1
0.999,0.5495,0.347501,1
1.099,0.5495,0.347401,1
1.199,0.5495,0.347301,1
1.299,0.5495,0.347201,1
1.399,0.5495,0.347101,1
1.499,0.5495,0.347001,1
1.599,0.5495,0.346901,1
1.699,0.5495,0.346801,1
1.799,0.5495,0.346701,1
1.899,0.5495,0.346601,1
1.999,0.5495,0.346501,1
2.099,0.5495,0.346401,1
2.199,0.5495,0.346301,1
2.299,0.5495,0.346201,1
2.399,0.5495,0.346101,1
2.499,0.5495,0.346001,1
2.599,0.5495,0.345901,1
2.699,0.5495,0.345801,1
2.799,0.5495,0.345701,1
2.899,0.5495,0.345601,1
2.999,0.5495,0.345501,1
3.099,0.5495,0.345401,1
3.199,0.5495,0.345301,1
3.299,0.5495,0.345201,1
3.399,0.5495,0.345101,1
3.499,0.5495,0.345001,1
3.599,0.5495,0.344901,1
3.699,0.5495,0.344801,1
3.799,0.5495,0.344701,1
3.899,0.5495,0.344601,1
3.999,0.5495,0.344501,1
4.099,0.5495,0.344401,1
4.199,0.5495,0.344301,1
4.299,0.5495,0.344201,1
4.399,0.5495,0.344101,1
4.499,0.5495,0.344001,1
4.599,0.5495,0.343901,1
4.699,0.5495,0.343801,1
4.799,0.5495,0.343701,1
4.899,0.5495,0.343601,1
4.999,0.5495,0.343501,1
5.099,0.5495,0.343401,1
5.199,0.5495,0.343301,1
5.299,0.5495,0.343201,1
5.399,0.5495,0.343101,1
5.499,0.5495,0.343001,1
5.599,0.5495,0.342901,1
5.699,0.5495,0.342801,1
5.799,0.5495,0.342701,1
5.899,0.5495,0.342601,1
5.999,0.5495,0.342501,1
6.099,0.5495,0.342401,1
6.199,0.5495,0.342301,1
6.299,0.5495,0.342201,1
6.399,0.5495,0.342101,1
6.499,0.5495,0.342001,1
6.599,0.5495,0.341901,1
6.699,0.5495,0.341801,1
6.799,0.5495,0.341701,1
6.899,0.5495,0.341601,1
6.999,0.5495,0.341501,1
7.099,0.5495,0.341401,1
7.199,0.5495,0.341301,1
7.299,0.5495,0.341201,1
7.399,0.5495,0.341101,1
7.499,0.5495,0.341001,1
7.599,0.5495,0.340901,1
7.699,0.5495,0.340801,1
7.799,0.5495,0.340701,1
7.899,0.5495,0.340601,1
7.999,0.5495,0.340501,1
8.099,0.5495,0.340401,1
8.199,0.5495,0.340301,1
8.299,0.5495,0.340201,1
8.399,0.5495,0.340101,1
8.499,0.5495,0.340001,1
8.599,0.5495,0.339901,1
8.699,0.5495,0.339801,1
8.799,0.5495,0.339701,1
8.899,0.5495,0.339601,1
8.999,0.5495,0.339501,1
9.099,0.5495,0.339401,1
9.199,0.5495,0.339301,1
9.299,0.5495,0.339201,1
9.399,0.5495,0.339101,1
9.499,0.5495,0.339001,1
9.599,0.5495,0.338901,1
9.699,0.5495,0.338801,1
9.799,0.5495,0.338701,1
9.899,0.5495,0.338601,1
9.999,0.5495,0.338501,1
10.099,0.5495,0.338401,1
10.199,0.5495,0.338301,1
10.299,0.5495,0.338201,1
10.399,0.5495,0.338101,1
10.499,0.5495,0.338001,1
10.599,0.5495,0.337901,1
10.699,0.5495,0.337801,1
10.799,0.5495,0.337701,1
10.899,0.5495,0.337601,1
10.999,0.5495,0.337501,1
11.099,0.5495,0.337401,1
11.199,0.5495,0.337301,1
11.299,0.5495,0.337201,1
11.399,0.5495,0.337101,1
11.499,0.5495,0.337001,1
11.599,0.5495,0.336901,1
11.699,0.5495,0.336801,1
11.799,0.5495,0.336701,1
11.899,0.5495,0.336601,1
11.999,0.5495,0.336501,1
12.099,0.5495,0.336401,1
12.199,0.5495,0.336301,1
12.299,0.5495,0.336201,1
12.399,0.5495,0.336101,1
12.499,0.5495,0.336001,1
12.599,0.5495,0.335901,1
12.699,0.5495,0.335801,1
12.799,0.5495,0.335701,1
12.899,0.5495,0.335601,1
12.999,0.5495,0.335501,1
13.099,0.5495,0.335401,1
13.199,0.5495,0.335301,1
13.299,0.5495,0.335201,1
13.399,0.5495,0.335101,1
13.499,0.5495,0.335001,1
13.599,0.5495,0.334901,1
13.699,0.5495,0.334801,1
13.799,0.5495,0.334701,1
13.899,0.5495,0.334601,1
13.999,0.5495,0.334501,1
14.099,0.5495,0.334401,1
14.199,0.5495,0.334301,1
14.299,0.5495,0.334201,1
14.399,0.5495,0.334101,1
14.499,0.5495,0.334001,1
14.599,0.5495,0.333901,1
14.699,0.5495,0.333801,1
14.799,0.5495,0.333701,1
14.899,0.5495,0.333601,1
14.999,0.5495,0.333501,1
15.099,0.5495,0.333401,1
15.199,0.5495,0.333301,1
15.299,0.5495,0.333201,1
15.399,0.5495,0.333101,1
15.499,0.5495,0.333001,1
15.599,0.5495,0.332901,1
15.699,0.5495,0.332801,1
15.799,0.5495,0.332701,1
15.899,0.5495,0.332601,1
15.999,0.5495,0.332501,1
16.099,0.5495,0.332401,1
16.199,0.5495,0.332301,1
16.299,0.5495,0.332201,1
16.399,0.5495,0.332101,1
16.499,0.5495,0.332001,1
16.599,0.5495,0.331901,1
16.699,0.5495,0.331801,1
16.799,0.5495,0.331701,1
16.899,0.5495,0.331601,1
16.999,0.5495,0.331501,1
17.099,0.5495,0.331401,1
17.199,0.5495,0.331301,1
17.299,0.5495,0.331201,1
17.399,0.5495,0.331101,1
17.499,0.5495,0.331001,1
17.599,0.5495,0.330901,1
17.699,0.5495,0.330801,1
17.799,0.5495,0.330701,1
17.899,0.5495,0.330601,1
17.999,0.5495,0.330501,1
18.099,0.5495,0.330401,1
18.199,0.5495,0.330301,1
18.299,0.5495,0.330201,1
18.399,0.5495,0.330101,1
18.499,0.5495,0.330001,1
18.599,0.5495,0.329901,1
18.699,0.5495,0.329801,1
18.799,0.5495,0.329701,1
18.899,0.5495,0.329601,1
18.999,0.5495,0.329501,1
19.099,0.5495,0.329401,1
19.199,0.5495,0.329301,1
19.299,0.5495,0.329201,1
19.399,0.5495,0.329101,1
19.499,0.5495,0.329001,1
19.599,0.5495,0.328901,1
19.699,0.5495,0.328801,1
19.799,0.5495,0.328701,1
19.899,0.5495,0.328601,1
19.999,0.5495,0.328501,1
20.099,0.5495,0.328401,1
20.199,0.5495,0.328301,1
20.299,0.5495,0.328201,1
20.399,0.5495,0.328101,1
20.499,0.5495,0.328001,1
20.599,0.5495,0.327901,1
20.699,0.5495,0.327801,1
20.799,0.5495,0.327701,1
20.899,0.5495,0.327601,1
20.999,0.5495,0.327501,1
21.099,0.5495,0.327401,1
21.199,0.5495,0.327301,1
21.299,0.5495,0.327201,1
21.399,0.5495,0.327101,1
21.499,0.5495,0.327001,1
21.599,0.5495,0.326901,1
21.699,0.5495,0.326801,1
21.799,0.5495,0.326701,1
21.899,0.5495,0.326601,1
21.999,0.5495,0.326501,1
22.099,0.5495,0.326401,1
22.199,0.5495,0.326301,1
22.299,0.5495,0.326201,1
22.399,0.5495,0.326101,1
22.499,0.5495,0.326001,1
22.599,0.5495,0.325901,1
22.699,0.5495,0.325801,1
22.799,0.5495,0.325701,1
22.899,0.5495,0.325601,1
22.999,0.5495,0.325501,1
23.099,0.5495,0.325401,1
23.199,0.5495,0.325301,1
23.299,0.5495,0.325201,1
23.399,0.5495,0.325101,1
23.499,0.5495,0.325001,1
23.599,0.5495,0.324901,1
23.699,0.5495,0.324801,1
23.799,0.5495,0.324701,1
23.899,0.5495,0.324601,1
23.999,0.5495,0.324501,1
24.099,0.5495,0.324401,1
24.199,0.5495,0.324301,1
24.299,0.5495,0.324201,1
24.399,0.5495,0.324101,1
24.499,0.5495,0.324001,1
24.599,0.5495,0.323901,1
24.699,0.5495,0.323801,1
24.799,0.5495,0.323701,1
24.899,0.5495,0.323601,1
24.999,0.5495,0.323501,1
25.099,0.5495,0.323401,1
25.199,0.5495,0.323301,1
25.299,0.5495,0.323201,1
25.399,0.5495,0.323101,1
25.499,0.5495,0.323001,1
25.599,0.5495,0.322901,1
25.699,0.5495,0.322801,1
25.799,0.5495,0.322701,1
25.899,0.5495,0.322601,1
25.999,0.5495,0.322501,1
26.099,0.5495,0.322401,1
26.199,0.5495,0.322301,1
26.299,0.5495,0.322201,1
26.399,0.5495,0.322101,1
26.499,0.5495,0.322001,1
26.599,0.5495,0.321901,1
26.699,0.5495,0.321801,1
26.799,0.5495,0.321701,1
26.899,0.5495,0.321601,1
26.999,0.5495,0.321501,1
27.099,0.5495,0.321401,1
27.199,0.5495,0.321301,1
27.299,0.5495,0.321201,1
27.399,0.5495,0.321101,1
27.499,0.5495,0.321001,1
27.599,0.5495,0.320901,1
27.699,0.5495,0.320801,1
27.799,0.5495,0.320701,1
27.899,0.5495,0.320601,1
27.999,0.5495,0.320501,1
28.099,0.5495,0.320401,1
28.199,0.5495,0.320301,1
28.299,0.5495,0.320201,1
28.399,0.5495,0.320101,1
28.499,0.5495,0.320001,1
28.599,0.5495,0.319901,1
28.699,0.5495,0.319801,1
28.799,0.5495,0.319701,1
28.899,0.5495,0.319601,1
28.999,0.5495,0.319501,1
29.099,0.5495,0.319401,1
29.199,0.5495,0.319301,1
29.299,0.5495,0.319201,1
29.399,0.5495,0.319101,1
29.499,0.5495,0.319001,1
29.599,0.5495,0.318901,1
29.699,0.5495,0.318801,1
29.799,0.5495,0.318701,1
29.899,0.5495,0.318601,1
29.999,0.5495,0.318501,1
30.099,0.5495,0.318401,1
30.199,0.5495,0.318301,1
30.299,0.5495,0.318201,1
30.399,0.5495,0.318101,1
30.499,0.5495,0.318001,1
30.599,0.5495,0.317901,1
30.699,0.5495,0.317801,1
30.799,0.5495,0.317701,1
30.899,0.5495,0.317601,1
30.999,0.5495,0.317501,1
31.099,0.5495,0.317401,1
31.199,0.5495,0.317301,1
31.299,0.5495,0.317201,1
31.399,0.5495,0.317101,1
31.499,0.5495,0.317001,1
31.599,0.5495,0.316901,1
31.699,0.5495,0.316801,1
31.799,0.5495,0.316701,1
31.899,0.5495,0.316601,1
31.999,0.5495,0.316501,1
32.099,0.5495,0.316401,1
32.199,0.5495,0.316301,1
32.299,0.5495,0.316201,1
32.399,0.5495,0.316101,1
32.499,0.5495,0.316001,1
32.599,0.5495,0.315901,1
32.699,0.5495,0.315801,1
32.799,0.5495,0.315701,1
32.899,0.5495,0.315601,1
32.999,0.5495,0.315501,1
33.099,0.5495,0.315401,1
33.199,0.5495,0.315301,1
33.299,0.5495,0.315201,1
33.399,0.5495,0.315101,1
33.499,0.5495,0.315001,1
33.599,0.5495,0.314901,1
33.699,0.5495,0.314801,1
33.799,0.5495,0.314701,1
33.899,0.5495,0.314601,1
33.999,0.5495,0.314501,1
34.099,0.5495,0.314401,1
34.199,0.5495,0.314301,1
34.299,0.5495,0.314201,1
34.399,0.5495,0.314101,1
34.499,0.5495,0.314001,1
34.599,0.5495,0.313901,1
34.699,0.5495,0.313801,1
34.799,0.5495,0.313701,1
34.899,0.5495,0.313601,1
34.999,0.5495,0.313501,1
35.099,0.5495,0.313401,1
35.199,0.5495,0.313301,1
35.299,0.5495,0.313201,1
35.399,0.5495,0.313101,1
35.499,0.5495,0.313001,1
35.599,0.5495,0.312901,1
35.699,0.5495,0.312801,1
35.799,0.5495,0.312701,1
35.899,0.5495,0.312601,1
35.999,0.5495,0.312501,1
36.099,0.5495,0.312401,1
36.199,0.5495,0.312301,1
36.299,0.5495,0.312201,1
36.399,0.5495,0.312101,1
36.499,0.5495,0.312001,1
36.599,0.5495,0.311901,1
36.699,0.5495,0.311801,1
36.799,0.5495,0.311701,1
36.899,0.5495,0.311601,1
36.999,0.5495,0.311501,1
37.099,0.5495,0.311401,1
37.199,0.5495,0.311301,1
37.299,0.5495,0.311201,1
37.399,0.5495,0.311101,1
37.499,0.5495,0.311001,1
37.599,0.5495,0.310901,1
37.699,0.5495,0.310801,1
37.799,0.5495,0.310701,1
37.899,0.5495,0.310601,1
37.999,0.5495,0.310501,1
38.099,0.5495,0.310401,1
38.199,0.5495,0.310301,1
38.299,0.5495,0.310201,1
38.399,0.5495,0.310101,1
38.499,0.5495,0.310001,1
38.599,0.5495,0.309901,1
38.699,0.5495,0.309801,1
38.799,0.5495,0.309701,1
38.899,0.5495,0.309601,1
38.999,0.5495,0.309501,1
39.099,0.5495,0.309401,1
39.199,0.5495,0.309301,1
39.299,0.5495,0.309201,1
39.399,0.5495,0.309101,1
39.499,0.5495,0.309001,1
39.599,0.5495,0.308901,1
39.699,0.5495,0.308801,1
39.799,0.5495,0.308701,1
39.899,0.5495,0.308601,1
39.999,0.5495,0.308501,1
40.099,0.5495,0.308401,1
40.199,0.5495,0.308301,1
40.299,0.5495,0.308201,1
40.399,0.5495,0.308101,1
40.499,0.5495,0.308001,1
40.599,0.5495,0.307901,1
40.699,0.5495,0.307801,1
40.799,0.5495,0.307701,1
40.899,0.5495,0.307601,1
40.999,0.5495,0.307501,1
41.099,0.5495,0.307401,1
41.199,0.5495,0.307301,1
41.299,0.5495,0.307201,1
41.399,0.5495,0.307101,1
41.499,0.5495,0.307001,1
41.599,0.5495,0.306901,1
41.699,0.5495,0.306801,1
41.799,0.5495,0.306701,1
41.899,0.5495,0.306601,1
41.999,0.5495,0.306501,1
42.099,0.5495,0.306401,1
42.199,0.5495,0.306301,1
42.299,0.5495,0.306201,1
42.399,0.5495,0.306101,1
42.499,0.5495,0.306001,1
42.599,0.5495,0.305901,1
42.699,0.5495,0.305801,1
42.799,0.5495,0.305701,1
42.899,0.5495,0.305601,1
42.999,0.5495,0.305501,1
43.099,0.5495,0.305401,1
43.199,0.5495,0.305301,1
43.299,0.5495,0.305201,1
43.399,0.5495,0.305101,1
43.499,0.5495,0.305001,1
43.599,0.5495,0.304901,1
43.699,0.5495,0.304801,1
43.799,0.5495,0.304701,1
43.899,0.5495,0.304601,1
43.999,0.5495,0.304501,1
44.099,0.5495,0.304401,1
44.199,0.5495,0.304301,1
44.299,0.5495,0.304201,1
44.399,0.5495,0.304101,1
44.499,0.5495,0.304001,1
44.599,0.5495,0.303901,1
44.699,0.5495,0.303801,1
44.799,0.5495,0.303701,1
44.899,0.5495,0.303601,1
44.999,0.5495,0.303501,1
45.099,0.5495,0.303401,1
45.199,0.5495,0.303301,1
45.299,0.5495,0.303201,1
45.399,0.5495,0.303101,1
45.499,0.5495,0.303001,1
45.599,0.5495,0.302901,1
45.699,0.5495,0.302801,1
45.799,0.5495,0.302701,1
45.899,0.5495,0.302601,1
45.999,0.5495,0.302501,1
46.099,0.5495,0.302401,1
46.199,0.5495,0.302301,1
46.299,0.5495,0.302201,1
46.399,0.5495,0.302101,1
46.499,0.5495,0.302001,1
46.599,0.5495,0.301901,1
46.699,0.5495,0.301801,1
46.799,0.5495,0.301701,1
46.899,0.5495,0.301601,1
46.999,0.5495,0.301501,1
47.099,0.5495,0.301401,1
47.199,0.5495,0.301301,1
47.299,0.5495,0.301201,1
47.399,0.5495,0.301101,1
47.499,0.5495,0.301001,1
47.599,0.5495,0.300901,1
47.699,0.5495,0.300801,1
47.799,0.5495,0.300701,1
47.899,0.5495,0.300601,1
47.999,0.5495,0.300501,1
48.099,0.5495,0.300401,1
48.199,0.5495,0.300301,1
48.299,0.5495,0.300201,1
48.399,0.5495,0.300101,1
48.499,0.5495,0.300001,1
48.599,0.5495,0.299901,1
48.699,0.5495,0.299801,1
48.799,0.5495,0.299701,1
48.899,0.5495,0.299601,1
48.999,0.5495,0.299501,1
49.099,0.5495,0.299401,1
49.199,0.5495,0.299301,1
49.299,0.5495,0.299201,1
49.399,0.5495,0.299101,1
49.499,0.5495,0.299001,1
49.599,0.5495,0.298901,1
49.699,0.5495,0.298801,1
49.799,0.5495,0.298701,1
49.899,0.5495,0.298601,1
49.999,0.5495,0.298501,1
50.099,0.5495,0.298401,1
50.199,0.5495,0.298301,1
50.299,0.5495,0.298201,1
50.399,0.5495,0.298101,1
50.499,0.5495,0.298001,1
50.599,0.5495,0.297901,1
50.699,0.5495,0.297801,1
50.799,0.5495,0.297701,1
50.899,0.5495,0.297601,1
50.999,0.5495,0.297501,1
51.099,0.5495,0.297401,1
51.199,0.5495,0.297301,1
51.299,0.5495,0.297201,1
51.399,0.5495,0.297101,1
51.499,0.5495,0.297001,1
51.599,0.5495,0.296901,1
51.699,0.5495,0.296801,1
51.799,0.5495,0.296701,1
51.899,0.5495,0.296601,1
51.999,0.5495,0.296501,1
52.099,0.5495,0.296401,1
52.199,0.5495,0.296301,1
52.299,0.5495,0.296201,1
52.399,0.5495,0.296101,1
52.499,0.5495,0.296001,1
52.599,0.5495,0.295901,1
52.699,0.5495,0.295801,1
52.799,0.5495,0.295701,1
52.899,0.5495,0.295601,1
52.999,0.5495,0.295501,1
53.099,0.5495,0.295401,1
53.199,0.5495,0.295301,1
53.299,0.5495,0.295201,1
53.399,0.5495,0.295101,1
53.499,0.5495,0.295001,1
53.599,0.5495,0.294901,1
53.699,0.5495,0.294801,1
53.799,0.5495,0.294701,1
53.899,0.5495,0.294601,1
53.999,0.5495,0.294501,1
54.099,0.5495,0.294401,1
54.199,0.5495,0.294301,1
54.299,0.5495,0.294201,1
54.399,0.5495,0.294101,1
54.499,0.5495,0.294001,1
54.599,0.5495,0.293901,1
54.699,0.5495,0.293801,1
54.799,0.5495,0.293701,1
54.899,0.5495,0.293601,1
54.999,0.5495,0.293501,1
55.099,0.5495,0.293401,1
55.199,0.5495,0.293301,1
55.299,0.5495,0.293201,1
55.399,0.5495,0.293101,1
55.499,0.5495,0.293001,1
55.599,0.5495,0.292901,1
55.699,0.5495,0.292801,1
55.799,0.5495,0.292701,1
55.899,0.5495,0.292601,1
55.999,0.5495,0.292501,1
56.099,0.5495,0.292401,1
56.199,0.5495,0.292301,1
56.299,0.5495,0.292201,1
56.399,0.5495,0.292101,1
56.499,0.5495,0.292001,1
56.599,0.5495,0.291901,1
56.699,0.5495,0.291801,1
56.799,0.5495,0.291701,1
56.899,0.5495,0.291601,1
56.999,0.5495,0.291501,1
57.099,0.5495,0.291401,1
57.199,0.5495,0.291301,1
57.299,0.5495,0.291201,1
57.399,0.5495,0.291101,1
57.499,0.5495,0.291001,1
57.599,0.5495,0.290901,1
57.699,0.5495,0.290801,1
57.799,0.5495,0.290701,1
57.899,0.5495,0.290601,1
57.999,0.5495,0.290501,1
58.099,0.5495,0.290401,1
58.199,0.5495,0.290301,1
58.299,0.5495,0.290201,1
58.399,0.5495,0.290101,1
58.499,0.5495,0.290001,1
58.599,0.5495,0.289901,1
58.699,0.5495,0.289801,1
58.799,0.5495,0.289701,1
58.899,0.5495,0.289601,1
58.999,0.5495,0.289501,1
59.099,0.5495,0.289401,1
59.199,0.5495,0.289301,1
59.299,0.5495,0.289201,1
59.399,0.5495,0.289101,1
59.499,0.5495,0.289001,1
59.599,0.5495,0.288901,1
59.699,0.5495,0.288801,1
59.799,0.5495,0.288701,1
59.899,0.5495,0.288601,1
59.999,0.5495,0.288501,1
60.099,0.5495,0.288401,1
60.199,0.5495,0.288301,1
60.299,0.5495,0.288201,1
60.399,0.5495,0.288101,1
60.499,0.5495,0.288001,1
60.599,0.5495,0.287901,1
60.699,0.5495,0.287801,1
60.799,0.5495,0.287701,1
60.899,0.5495,0.287601,1
60.999,0.5495,0.287501,1
61.099,0.5495,0.287401,1
61.199,0.5495,0.287301,1
61.299,0.5495,0.287201,1
61.399,0.5495,0.287101,1
61.499,0.5495,0.287001,1
61.599,0.5495,0.286901,1
61.699,0.5495,0.286801,1
61.799,0.5495,0.286701,1
61.899,0.5495,0.286601,1
61.999,0.5495,0.286501,1
62.099,0.5495,0.286401,1
62.199,0.5495,0.286301,1
62.299,0.5495,0.286201,1
62.399,0.5495,0.286101,1
62.499,0.5495,0.286001,1
62.599,0.5495,0.285901,1
62.699,0.5495,0.285801,1
62.799,0.5495,0.285701,1
62.899,0.5495,0.285601,1
62.999,0.5495,0.285501,1
63.099,0.5495,0.285401,1
63.199,0.5495,0.285301,1
63.299,0.5495,0.285201,1
63.399,0.5495,0.285101,1
63.499,0.5495,0.285001,1
63.599,0.5495,0.284901,1
63.699,0.5495,0.284801,1
63.799,0.5495,0.284701,1
63.899,0.5495,0.284601,1
63.999,0.5495,0.284501,1
64.099,0.5495,0.284401,1
64.199,0.5495,0.284301,1
64.299,0.5495,0.284201,1
64.399,0.5495,0.284101,1
64.499,0.5495,0.284001,1
64.599,0.5495,0.283901,1
64.699,0.5495,0.283801,1
64.799,0.5495,0.283701,1
64.899,0.5495,0.283601,1
64.999,0.5495,0.283501,1
65.099,0.5495,0.283401,1
65.199,0.5495,0.283301,1
65.299,0.5495,0.283201,1
65.399,0.5495,0.283101,1
65.499,0.5495,0.283001,1
65.599,0.5495,0.282901,1
65.699,0.5495,0.282801,1
65.799,0.5495,0.282701,1
65.899,0.5495,0.282601,1
65.999,0.5495,0.282501,1
66.099,0.5495,0.282401,1
66.199,0.5495,0.282301,1
66.299,0.5495,0.282201,1
66.399,0.5495,0.282101,1
66.499,0.5495,0.282001,1
66.599,0.5495,0.281901,1
66.699,0.5495,0.281801,1
66.799,0.5495,0.281701,1
66.899,0.5495,0.281601,1
66.999,0.5495,0.281501,1
67.099,0.5495,0.281401,1
67.199,0.5495,0.281301,1
67.299,0.5495,0.281201,1
67.399,0.5495,0.281101,1
67.499,0.5495,0.281001,1
67.599,0.5495,0.280901,1
67.699,0.5495,0.280801,1
67.799,0.5495,0.280701,1
67.899,0.5495,0.280601,1
67.999,0.5495,0.280501,1
68.099,0.5495,0.280401,1
68.199,0.5495,0.280301,1
68.299,0.5495,0.280201,1
68.399,0.5495,0.280101,1
68.499,0.5495,0.280001,1
68.599,0.5495,0.279901,1
68.699,0.5495,0.279801,1
68.799,0.5495,0.279701,1
68.899,0.5495,0.279601,1
68.999,0.5495,0.279501,1
69.099,0.5495,0.279401,1
69.199,0.5495,0.279301,1
69.299,0.5495,0.279201,1
69.399,0.5495,0.279101,1
69.499,0.5495,0.279001,1
69.599,0.5495,0.278901,1
69.699,0.5495,0.278801,1
69.799,0.5495,0.278701,1
69.899,0.5495,0.278601,1
69.999,0.5495,0.278501,1
70.099,0.5495,0.278401,1
70.199,0.5495,0.278301,1
70.299,0.5495,0.278201,1
70.399,0.5495,0.278101,1
70.499,0.5495,0.278001,1
70.599,0.5495,0.277901,1
70.699,0.5495,0.277801,1
70.799,0.5495,0.277701,1
70.899,0.5495,0.277601,1
70.999,0.5495,0.277501,1
71.099,0.5495,0.277401,1
71.199,0.5495,0.277301,1
71.299,0.5495,0.277201,1
71.399,0.5495,0.277101,1
71.499,0.5495,0.277001,1
71.599,0.5495,0.276901,1
71.699,0.5495,0.276801,1
71.799,0.5495,0.276701,1
71.899,0.5495,0.276601,1
71.999,0.5495,0.276501,1
72.099,0.5495,0.276401,1
72.199,0.5495,0.276301,1
72.299,0.5495,0.276201,1
72.399,0.5495,0.276101,1
72.499,0.5495,0.276001,1
72.599,0.5495,0.275901,1
72.699,0.5495,0.275801,1
72.799,0.5495,0.275701,1
72.899,0.5495,0.275601,1
72.999,0.5495,0.275501,1
73.099,0.5495,0.275401,1
73.199,0.5495,0.275301,1
73.299,0.5495,0.275201,1
73.399,0.5495,0.275101,1
73.499,0.5495,0.275001,1
73.599,0.5495,0.274901,1
73.699,0.5495,0.274801,1
73.799,0.5495,0.274701,1
73.899,0.5495,0.274601,1
73.999,0.5495,0.274501,1
74.099,0.5495,0.274401,1
74.199,0.5495,0.274301,1
74.299,0.5495,0.274201,1
74.399,0.5495,0.274101,1
74.499,0.5495,0.274001,1
74.599,0.5495,0.273901,1
74.699,0.5495,0.273801,1
74.799,0.5495,0.273701,1
74.899,0.5495,0.273601,1
74.999,0.5495,0.273501,1
75.099,0.5495,0.273401,1
75.199,0.5495,0.273301,1
75.299,0.5495,0.273201,1
75.399,0.5495,0.273101,1
75.499,0.5495,0.273001,1
75.599,0.5495,0.272901,1
75.699,0.5495,0.272801,1
75.799,0.5495,0.272701,1
75.899,0.5495,0.272601,1
75.999,0.5495,0.272501,1
76.099,0.5495,0.272401,1
76.199,0.5495,0.272301,1
76.299,0.5495,0.272201,1
76.399,0.5495,0.272101,1
76.499,0.5495,0.272001,1
76.599,0.5495,0.271901,1
76.699,0.5495,0.271801,1
76.799,0.5495,0.271701,1
76.899,0.5495,0.271601,1
76.999,0.5495,0.271501,1
77.099,0.5495,0.271401,1
77.199,0.5495,0.271301,1
77.299,0.5495,0.271201,1
77.399,0.5495,0.271101,1
77.499,0.5495,0.271001,1
77.599,0.5495,0.270901,1
77.699,0.5495,0.270801,1
77.799,0.5495,0.270701,1
77.899,0.5495,0.270601,1
77.999,0.5495,0.270501,1
78.099,0.5495,0.270401,1
78.199,0.5495,0.270301,1
78.299,0.5495,0.270201,1
78.399,0.5495,0.270101,1
78.499,0.5495,0.270001,1
78.599,0.5495,0.269901,1
78.699,0.5495,0.269801,1
78.799,0.5495,0.269701,1
78.899,0.5495,0.269601,1
78.999,0.5495,0.269501,1
79.099,0.5495,0.269401,1
79.199,0.5495,0.269301,1
79.299,0.5495,0.269201,1
79.399,0.5495,0.269101,1
79.499,0.5495,0.269001,1
79.599,0.5495,0.268901,1
79.699,0.5495,0.268801,1
79.799,0.5495,0.268701,1
79.899,0.5495,0.268601,1
79.999,0.5495,0.268501,1
80.099,0.5495,0.268401,1
80.199,0.5495,0.268301,1
80.299,0.5495,0.268201,1
80.399,0.5495,0.268101,1
80.499,0.5495,0.268001,1
80.599,0.5495,0.267901,1
80.699,0.5495,0.267801,1
80.799,0.5495,0.267701,1
80.899,0.5495,0.267601,1
80.999,0.5495,0.267501,1
81.099,0.5495,0.267401,1
81.199,0.5495,0.267301,1
81.299,0.5495,0.267201,1
81.399,0.5495,0.267101,1
81.499,0.5495,0.267001,1
81.599,0.5495,0.266901,1
81.699,0.5495,0.266801,1
81.799,0.5495,0.266701,1
81.899,0.5495,0.266601,1
81.999,0.5495,0.266501,1
82.099,0.5495,0.266401,1
82.199,0.5495,0.266301,1
82.299,0.5495,0.266201,1
82.399,0.5495,0.266101,1
82.499,0.5495,0.266001,1
82.599,0.5495,0.265901,1
82.699,0.5495,0.265801,1
82.799,0.5495,0.265701,1
82.899,0.5495,0.265601,1
82.999,0.5495,0.265501,1
83.099,0.5495,0.265401,1
83.199,0.5495,0.265301,1
83.299,0.5495,0.265201,1
83.399,0.5495,0.265101,1
83.499,0.5495,0.265001,1
83.599,0.5495,0.264901,1
83.699,0.5495,0.264801,1
83.799,0.5495,0.264701,1
83.899,0.5495,0.264601,1
83.999,0.5495,0.264501,1
84.099,0.5495,0.264401,1
84.199,0.5495,0.264301,1
84.299,0.5495,0.264201,1
84.399,0.5495,0.264101,1
84.499,0.5495,0.264001,1
84.599,0.5495,0.263901,1
84.699,0.5495,0.263801,1
84.799,0.5495,0.263701,1
84.899,0.5495,0.263601,1
84.999,0.5495,0.263501,1
85.099,0.5495,0.263401,1
85.199,0.5495,0.263301,1
85.299,0.5495,0.263201,1
85.399,0.5495,0.263101,1
85.499,0.5495,0.263001,1
85.599,0.5495,0.262901,1
85.699,0.5495,0.262801,1
85.799,0.5495,0.262701,1
85.899,0.5495,0.262601,1
85.999,0.5495,0.262501,1
86.099,0.5495,0.262401,1
86.199,0.5495,0.262301,1
86.299,0.5495,0.262201,1
86.399,0.5495,0.262101,1
86.499,0.5495,0.262001,1
86.599,0.5495,0.261901,1
86.699,0.5495,0.261801,1
86.799,0.5495,0.261701,1
86.899,0.5495,0.261601,1
86.999,0.5495,0.261501,1
87.099,0.5495,0.261401,1
87.199,0.5495,0.261301,1
87.299,0.5495,0.261201,1
87.399,0.5495,0.261101,1
87.499,0.5495,0.261001,1
87.599,0.5495,0.260901,1
87.699,0.5495,0.260801,1
87.799,0.5495,0.260701,1
87.899,0.5495,0.260601,1
87.999,0.5495,0.260501,1
88.099,0.5495,0.260401,1
88.199,0.5495,0.260301,1
88.299,0.5495,0.260201,1
88.399,0.5495,0.260101,1
88.499,0.5495,0.260001,1
88.599,0.5495,0.259901,1
88.699,0.5495,0.259801,1
88.799,0.5495,0.259701,1
88.899,0.5495,0.259601,1
88.999,0.5495,0.259501,1
89.099,0.5495,0.259401,1
89.199,0.5495,0.259301,1
89.299,0.5495,0.259201,1
89.399,0.5495,0.259101,1
89.499,0.5495,0.259001,1
89.599,0.5495,0.258901,1
89.699,0.5495,0.258801,1
89.799,0.5495,0.258701,1
89.899,0.5495,0.258601,1
89.999,0.5495,0.258501,1
90.099,0.5495,0.258401,1
90.199,0.5495,0.258301,1
90.299,0.5495,0.258201,1
90.399,0.5495,0.258101,1
90.499,0.5495,0.258001,1
90.599,0.5495,0.257901,1
90.699,0.5495,0.257801,1
90.799,0.5495,0.257701,1
90.899,0.5495,0.257601,1
90.999,0.5495,0.257501,1
91.099,0.5495,0.257401,1
91.199,0.5495,0.257301,1
91.299,0.5495,0.257201,1
91.399,0.5495,0.257101,1
91.499,0.5495,0.257001,1
91.599,0.5495,0.256901,1
91.699,0.5495,0.256801,1
91.799,0.5495,0.256701,1
91.899,0.5495,0.256601,1
91.999,0.5495,0.256501,1
92.099,0.5495,0.256401,1
92.199,0.5495,0.256301,1
92.299,0.5495,0.256201,1
92.399,0.5495,0.256101,1
92.499,0.5495,0.256001,1
92.599,0.5495,0.255901,1
92.699,0.5495,0.255801,1
92.799,0.5495,0.255701,1
92.899,0.5495,0.255601,1
92.999,0.5495,0.255501,1
93.099,0.5495,0.255401,1
93.199,0.5495,0.255301,1
93.299,0.5495,0.255201,1
93.399,0.5495,0.255101,1
93.499,0.5495,0.255001,1
93.599,0.5495,0.254901,1
93.699,0.5495,0.254801,1
93.799,0.5495,0.254701,1
93.899,0.5495,0.254601,1
93.999,0.5495,0.254501,1
94.099,0.5495,0.254401,1
94.199,0.5495,0.254301,1
94.299,0.5495,0.254201,1
94.399,0.5495,0.254101,1
94.499,0.5495,0.254001,1
94.599,0.5495,0.253901,1
94.699,0.5495,0.253801,1
94.799,0.5495,0.253701,1
94.899,0.5495,0.253601,1
94.999,0.5495,0.253501,1
95.099,0.5495,0.253401,1
95.199,0.5495,0.253301,1
95.299,0.5495,0.253201,1
95.399,0.5495,0.253101,1
95.499,0.5495,0.253001,1
95.599,0.5495,0.252901,1
95.699,0.5495,0.252801,1
95.799,0.5495,0.252701,1
95.899,0.5495,0.252601,1
95.999,0.5495,0.252501,1
96.099,0.5495,0.252401,1
96.199,0.5495,0.252301,1
96.299,0.5495,0.252201,1
96.399,0.5495,0.252101,1
96.499,0.5495,0.252001,1
96.599,0.5495,0.251901,1
96.699,0.5495,0.251801,1
96.799,0.5495,0.251701,1
96.899,0.5495,0.251601,1
96.999,0.5495,0.251501,1
97.099,0.5495,0.251401,1
97.199,0.5495,0.251301,1
97.299,0.5495,0.251201,1
97.399,0.5495,0.251101,1
97.499,0.5495,0.251001,1
97.599,0.5495,0.250901,1
97.699,0.5495,0.250801,1
97.799,0.5495,0.250701,1
97.899,0.5495,0.250601,1
97.999,0.5495,0.250501,1
98.099,0.5495,0.250401,1
98.199,0.5495,0.250301,1
98.299,0.5495,0.250201,1
98.399,0.5495,0.250101,1
98.499,0.5495,0.250001,1
98.599,0.5495,0.249901,1
98.699,0.5495,0.249801,1
98.799,0.5495,0.249701,1
98.899,0.5495,0.249601,1
98.999,0.5495,0.249501,1
99.099,0.5495,0.249401,1
99.199,0.5495,0.249301,1
99.299,0.5495,0.249201,1
99.399,0.5495,0.249101,1
99.499,0.5495,0.249001,1
99.599,0.5495,0.248901,1
99.699,0.5495,0.248801,1
99.799,0.5495,0.248701,1
99.899,0.5495,0.248601,1
99.999,0.5495,0.248501,1
100.099,0.5495,0.248401,1


==> graphs/ProbabilityEq.csv <==
"X1.Probability","X1.JC","X1.RP","X1.RedBlack"
0.007,0.6425,0.3455,1
0.008,0.6415,0.3455,1
0.009,0.6405,0.3455,1
0.01,0.6395,0.3455,1
0.011,0.6385,0.3455,1
0.012,0.6375,0.3455,1
0.013,0.6365,0.3455,1
0.014,0.6355,0.3455,1
0.015,0.6345,0.3455,1
0.016,0.6335,0.3455,1
0.017,0.6325,0.3455,1
0.018,0.6315,0.3455,1
0.019,0.6305,0.3455,1
0.02,0.6295,0.3455,1
0.021,0.6285,0.3455,1
0.022,0.6275,0.3455,1
0.023,0.6265,0.3455,1
0.024,0.6255,0.3455,1
0.025,0.6245,0.3455,1
0.026,0.6235,0.3455,1
0.027,0.6225,0.3455,1
0.028,0.6215,0.3455,1
0.029,0.6205,0.3455,1
0.03,0.6195,0.3455,1
0.031,0.6185,0.3455,1
0.032,0.6175,0.3455,1
0.033,0.6165,0.3455,1
0.034,0.6155,0.3455,1
0.035,0.6145,0.3455,1
0.036,0.6135,0.3455,1
0.037,0.6125,0.3455,1
0.038,0.6115,0.3455,1
0.039,0.6105,0.3455,1
0.04,0.6095,0.3455,1
0.041,0.6085,0.3455,1
0.042,0.6075,0.3455,1
0.043,0.6065,0.3455,1
0.044,0.6055,0.3455,1
0.045,0.6045,0.3455,1
0.046,0.6035,0.3455,1
0.047,0.6025,0.3455,1
0.048,0.6015,0.3455,1
0.049,0.6005,0.3455,1
0.05,0.5995,0.3455,1
0.051,0.5985,0.3455,1
0.052,0.5975,0.3455,1
0.053,0.5965,0.3455,1
0.054,0.5955,0.3455,1
0.055,0.5945,0.3455,1
0.056,0.5935,0.3455,1
0.057,0.5925,0.3455,1
0.058,0.5915,0.3455,1
0.059,0.5905,0.3455,1
0.06,0.5895,0.3455,1
0.061,0.5885,0.3455,1
0.062,0.5875,0.3455,1
0.063,0.5865,0.3455,1
0.064,0.5855,0.3455,1
0.065,0.5845,0.3455,1
0.066,0.5835,0.3455,1
0.067,0.5825,0.3455,1
0.068,0.5815,0.3455,1
0.069,0.5805,0.3455,1
0.07,0.5795,0.3455,1
0.071,0.5785,0.3455,1
0.072,0.5775,0.3455,1
0.073,0.5765,0.3455,1
0.074,0.5755,0.3455,1
0.075,0.5745,0.3455,1
0.076,0.5735,0.3455,1
0.077,0.5725,0.3455,1
0.078,0.5715,0.3455,1
0.079,0.5705,0.3455,1
0.08,0.5695,0.3455,1
0.081,0.5685,0.3455,1
0.082,0.5675,0.3455,1
0.083,0.5665,0.3455,1
0.084,0.5655,0.3455,1
0.085,0.5645,0.3455,1
0.086,0.5635,0.3455,1
0.087,0.5625,0.3455,1
0.088,0.5615,0.3455,1
0.089,0.5605,0.3455,1
0.09,0.5595,0.3455,1
0.091,0.5585,0.3455,1
0.092,0.5575,0.3455,1
0.093,0.5565,0.3455,1
0.094,0.5555,0.3455,1
0.095,0.5545,0.3455,1
0.096,0.5535,0.3455,1
0.097,0.5525,0.3455,1
0.098,0.5515,0.3455,1
0.099,0.5505,0.3455,1
0.1,0.5495,0.3455,1
0.101,0.5485,0.3455,1
0.102,0.5475,0.3455,1
0.103,0.5465,0.3455,1
0.104,0.5455,0.3455,1
0.105,0.5445,0.3455,1
0.106,0.5435,0.3455,1
0.107,0.5425,0.3455,1
0.108,0.5415,0.3455,1
0.109,0.5405,0.3455,1
0.11,0.5395,0.3455,1
0.111,0.5385,0.3455,1
0.112,0.5375,0.3455,1
0.113,0.5365,0.3455,1
0.114,0.5355,0.3455,1
0.115,0.5345,0.3455,1
0.116,0.5335,0.3455,1
0.117,0.5325,0.3455,1
0.118,0.5315,0.3455,1
0.119,0.5305,0.3455,1
0.12,0.5295,0.3455,1
0.121,0.5285,0.3455,1
0.122,0.5275,0.3455,1
0.123,0.5265,0.3455,1
0.124,0.5255,0.3455,1
0.125,0.5245,0.3455,1
0.126,0.5235,0.3455,1
0.127,0.5225,0.3455,1
0.128,0.5215,0.3455,1
0.129,0.5205,0.3455,1
0.13,0.5195,0.3455,1
0.131,0.5185,0.3455,1
0.132,0.5175,0.3455,1
0.133,0.5165,0.3455,1
0.134,0.5155,0.3455,1
0.135,0.5145,0.3455,1
0.136,0.5135,0.3455,1
0.137,0.5125,0.3455,1
0.138,0.5115,0.3455,1
0.139,0.5105,0.3455,1
0.14,0.5095,0.3455,1
0.141,0.5085,0.3455,1
0.142,0.5075,0.3455,1
0.143,0.5065,0.3455,1
0.144,0.5055,0.3455,1
0.145,0.5045,0.3455,1
0.146,0.5035,0.3455,1
0.147,0.5025,0.3455,1
0.148,0.5015,0.3455,1
0.149,0.5005,0.3455,1
0.15,0.4995,0.3455,1
0.151,0.4985,0.3455,1
0.152,0.4975,0.3455,1
0.153,0.4965,0.3455,1
0.154,0.4955,0.3455,1
0.155,0.4945,0.3455,1
0.156,0.4935,0.3455,1
0.157,0.4925,0.3455,1
0.158,0.4915,0.3455,1
0.159,0.4905,0.3455,1
0.16,0.4895,0.3455,1
0.161,0.4885,0.3455,1
0.162,0.4875,0.3455,1
0.163,0.4865,0.3455,1
0.164,0.4855,0.3455,1
0.165,0.4845,0.3455,1
0.166,0.4835,0.3455,1
0.167,0.4825,0.3455,1
0.168,0.4815,0.3455,1
0.169,0.4805,0.3455,1
0.17,0.4795,0.3455,1
0.171,0.4785,0.3455,1
0.172,0.4775,0.3455,1
0.173,0.4765,0.3455,1
0.174,0.4755,0.3455,1
0.175,0.4745,0.3455,1
0.176,0.4735,0.3455,1
0.177,0.4725,0.3455,1
0.178,0.4715,0.3455,1
0.179,0.4705,0.3455,1
0.18,0.4695,0.3455,1
0.181,0.4685,0.3455,1
0.182,0.4675,0.3455,1
0.183,0.4665,0.3455,1
0.184,0.4655,0.3455,1
0.185,0.4645,0.3455,1
0.186,0.4635,0.3455,1
0.187,0.4625,0.3455,1
0.188,0.4615,0.3455,1
0.189,0.4605,0.3455,1
0.19,0.4595,0.3455,1
0.191,0.4585,0.3455,1
0.192,0.4575,0.3455,1
0.193,0.4565,0.3455,1
0.194,0.4555,0.3455,1
0.195,0.4545,0.3455,1
0.196,0.4535,0.3455,1
0.197,0.4525,0.3455,1
0.198,0.4515,0.3455,1
0.199,0.4505,0.3455,1
0.2,0.4495,0.3455,1
0.201,0.4485,0.3455,1
0.202,0.4475,0.3455,1
0.203,0.4465,0.3455,1
0.204,0.4455,0.3455,1
0.205,0.4445,0.3455,1
0.206,0.4435,0.3455,1
0.207,0.4425,0.3455,1
0.208,0.4415,0.3455,1
0.209,0.4405,0.3455,1
0.21,0.4395,0.3455,1
0.211,0.4385,0.3455,1
0.212,0.4375,0.3455,1
0.213,0.4365,0.3455,1
0.214,0.4355,0.3455,1
0.215,0.4345,0.3455,1
0.216,0.4335,0.3455,1
0.217,0.4325,0.3455,1
0.218,0.4315,0.3455,1
0.219,0.4305,0.3455,1
0.22,0.4295,0.3455,1
0.221,0.4285,0.3455,1
0.222,0.4275,0.3455,1
0.223,0.4265,0.3455,1
0.224,0.4255,0.3455,1
0.225,0.4245,0.3455,1
0.226,0.4235,0.3455,1
0.227,0.4225,0.3455,1
0.228,0.4215,0.3455,1
0.229,0.4205,0.3455,1
0.23,0.4195,0.3455,1
0.231,0.4185,0.3455,1
0.232,0.4175,0.3455,1
0.233,0.4165,0.3455,1
0.234,0.4155,0.3455,1
0.235,0.4145,0.3455,1
0.236,0.4135,0.3455,1
0.237,0.4125,0.3455,1
0.238,0.4115,0.3455,1
0.239,0.4105,0.3455,1
0.24,0.4095,0.3455,1
0.241,0.4085,0.3455,1
0.242,0.4075,0.3455,1
0.243,0.4065,0.3455,1
0.244,0.4055,0.3455,1
0.245,0.4045,0.3455,1
0.246,0.4035,0.3455,1
0.247,0.4025,0.3455,1
0.248,0.4015,0.3455,1
0.249,0.4005,0.3455,1
0.25,0.3995,0.3455,1
0.251,0.3985,0.3455,1
0.252,0.3975,0.3455,1
0.253,0.3965,0.3455,1
0.254,0.3955,0.3455,1
0.255,0.3945,0.3455,1
0.256,0.3935,0.3455,1
0.257,0.3925,0.3455,1
0.258,0.3915,0.3455,1
0.259,0.3905,0.3455,1
0.26,0.3895,0.3455,1
0.261,0.3885,0.3455,1
0.262,0.3875,0.3455,1
0.263,0.3865,0.3455,1
0.264,0.3855,0.3455,1
0.265,0.3845,0.3455,1
0.266,0.3835,0.3455,1
0.267,0.3825,0.3455,1
0.268,0.3815,0.3455,1
0.269,0.3805,0.3455,1
0.27,0.3795,0.3455,1
0.271,0.3785,0.3455,1
0.272,0.3775,0.3455,1
0.273,0.3765,0.3455,1
0.274,0.3755,0.3455,1
0.275,0.3745,0.3455,1
0.276,0.3735,0.3455,1
0.277,0.3725,0.3455,1
0.278,0.3715,0.3455,1
0.279,0.3705,0.3455,1
0.28,0.3695,0.3455,1
0.281,0.3685,0.3455,1
0.282,0.3675,0.3455,1
0.283,0.3665,0.3455,1
0.284,0.3655,0.3455,1
0.285,0.3645,0.3455,1
0.286,0.3635,0.3455,1
0.287,0.3625,0.3455,1
0.288,0.3615,0.3455,1
0.289,0.3605,0.3455,1
0.29,0.3595,0.3455,1
0.291,0.3585,0.3455,1
0.292,0.3575,0.3455,1
0.293,0.3565,0.3455,1
0.294,0.3555,0.3455,1
0.295,0.3545,0.3455,1
0.296,0.3535,0.3455,1
0.297,0.3525,0.3455,1
0.298,0.3515,0.3455,1
0.299,0.3505,0.3455,1
0.3,0.3495,0.3455,1
0.301,0.3485,0.3455,1
0.302,0.3475,0.3455,1
0.303,0.3465,0.3455,1
0.304,0.3455,0.3455,1
0.305,0.3445,0.3455,1
0.306,0.3435,0.3455,1
0.307,0.3425,0.3455,1
0.308,0.3415,0.3455,1
0.309,0.3405,0.3455,1
0.31,0.3395,0.3455,1
0.311,0.3385,0.3455,1
0.312,0.3375,0.3455,1
0.313,0.3365,0.3455,1
0.314,0.3355,0.3455,1
0.315,0.3345,0.3455,1
0.316,0.3335,0.3455,1
0.317,0.3325,0.3455,1
0.318,0.3315,0.3455,1
0.319,0.3305,0.3455,1
0.32,0.3295,0.3455,1
0.321,0.3285,0.3455,1
0.322,0.3275,0.3455,1
0.323,0.3265,0.3455,1
0.324,0.3255,0.3455,1
0.325,0.3245,0.3455,1
0.326,0.3235,0.3455,1
0.327,0.3225,0.3455,1
0.328,0.3215,0.3455,1
0.329,0.3205,0.3455,1
0.33,0.3195,0.3455,1
0.331,0.3185,0.3455,1
0.332,0.3175,0.3455,1
0.333,0.3165,0.3455,1
0.334,0.3155,0.3455,1
0.335,0.3145,0.3455,1
0.336,0.3135,0.3455,1
0.337,0.3125,0.3455,1
0.338,0.3115,0.3455,1
0.339,0.3105,0.3455,1
0.34,0.3095,0.3455,1
0.341,0.3085,0.3455,1
0.342,0.3075,0.3455,1
0.343,0.3065,0.3455,1
0.344,0.3055,0.3455,1
0.345,0.3045,0.3455,1
0.346,0.3035,0.3455,1
0.347,0.3025,0.3455,1
0.348,0.3015,0.3455,1
0.349,0.3005,0.3455,1
0.35,0.2995,0.3455,1
0.351,0.2985,0.3455,1
0.352,0.2975,0.3455,1
0.353,0.2965,0.3455,1
0.354,0.2955,0.3455,1
0.355,0.2945,0.3455,1
0.356,0.2935,0.3455,1
0.357,0.2925,0.3455,1
0.358,0.2915,0.3455,1
0.359,0.2905,0.3455,1
0.36,0.2895,0.3455,1
0.361,0.2885,0.3455,1
0.362,0.2875,0.3455,1
0.363,0.2865,0.3455,1
0.364,0.2855,0.3455,1
0.365,0.2845,0.3455,1
0.366,0.2835,0.3455,1
0.367,0.2825,0.3455,1
0.368,0.2815,0.3455,1
0.369,0.2805,0.3455,1
0.37,0.2795,0.3455,1
0.371,0.2785,0.3455,1
0.372,0.2775,0.3455,1
0.373,0.2765,0.3455,1
0.374,0.2755,0.3455,1
0.375,0.2745,0.3455,1
0.376,0.2735,0.3455,1
0.377,0.2725,0.3455,1
0.378,0.2715,0.3455,1
0.379,0.2705,0.3455,1
0.38,0.2695,0.3455,1
0.381,0.2685,0.3455,1
0.382,0.2675,0.3455,1
0.383,0.2665,0.3455,1
0.384,0.2655,0.3455,1
0.385,0.2645,0.3455,1
0.386,0.2635,0.3455,1
0.387,0.2625,0.3455,1
0.388,0.2615,0.3455,1
0.389,0.2605,0.3455,1
0.39,0.2595,0.3455,1
0.391,0.2585,0.3455,1
0.392,0.2575,0.3455,1
0.393,0.2565,0.3455,1
0.394,0.2555,0.3455,1
0.395,0.2545,0.3455,1
0.396,0.2535,0.3455,1
0.397,0.2525,0.3455,1
0.398,0.2515,0.3455,1
0.399,0.2505,0.3455,1
0.4,0.2495,0.3455,1
0.401,0.2485,0.3455,1
0.402,0.2475,0.3455,1
0.403,0.2465,0.3455,1
0.404,0.2455,0.3455,1
0.405,0.2445,0.3455,1
0.406,0.2435,0.3455,1
0.407,0.2425,0.3455,1
0.408,0.2415,0.3455,1
0.409,0.2405,0.3455,1
0.41,0.2395,0.3455,1
0.411,0.2385,0.3455,1
0.412,0.2375,0.3455,1
0.413,0.2365,0.3455,1
0.414,0.2355,0.3455,1
0.415,0.2345,0.3455,1
0.416,0.2335,0.3455,1
0.417,0.2325,0.3455,1
0.418,0.2315,0.3455,1
0.419,0.2305,0.3455,1
0.42,0.2295,0.3455,1
0.421,0.2285,0.3455,1
0.422,0.2275,0.3455,1
0.423,0.2265,0.3455,1
0.424,0.2255,0.3455,1
0.425,0.2245,0.3455,1
0.426,0.2235,0.3455,1
0.427,0.2225,0.3455,1
0.428,0.2215,0.3455,1
0.429,0.2205,0.3455,1
0.43,0.2195,0.3455,1
0.431,0.2185,0.3455,1
0.432,0.2175,0.3455,1
0.433,0.2165,0.3455,1
0.434,0.2155,0.3455,1
0.435,0.2145,0.3455,1
0.436,0.2135,0.3455,1
0.437,0.2125,0.3455,1
0.438,0.2115,0.3455,1
0.439,0.2105,0.3455,1
0.44,0.2095,0.3455,1
0.441,0.2085,0.3455,1
0.442,0.2075,0.3455,1
0.443,0.2065,0.3455,1
0.444,0.2055,0.3455,1
0.445,0.2045,0.3455,1
0.446,0.2035,0.3455,1
0.447,0.2025,0.3455,1
0.448,0.2015,0.3455,1
0.449,0.2005,0.3455,1
0.45,0.1995,0.3455,1
0.451,0.1985,0.3455,1
0.452,0.1975,0.3455,1
0.453,0.1965,0.3455,1
0.454,0.1955,0.3455,1
0.455,0.1945,0.3455,1
0.456,0.1935,0.3455,1
0.457,0.1925,0.3455,1
0.458,0.1915,0.3455,1
0.459,0.1905,0.3455,1
0.46,0.1895,0.3455,1
0.461,0.1885,0.3455,1
0.462,0.1875,0.3455,1
0.463,0.1865,0.3455,1
0.464,0.1855,0.3455,1
0.465,0.1845,0.3455,1
0.466,0.1835,0.3455,1
0.467,0.1825,0.3455,1
0.468,0.1815,0.3455,1
0.469,0.1805,0.3455,1
0.47,0.1795,0.3455,1
0.471,0.1785,0.3455,1
0.472,0.1775,0.3455,1
0.473,0.1765,0.3455,1
0.474,0.1755,0.3455,1
0.475,0.1745,0.3455,1
0.476,0.1735,0.3455,1
0.477,0.1725,0.3455,1
0.478,0.1715,0.3455,1
0.479,0.1705,0.3455,1
0.48,0.1695,0.3455,1
0.481,0.1685,0.3455,1
0.482,0.1675,0.3455,1
0.483,0.1665,0.3455,1
0.484,0.1655,0.3455,1
0.485,0.1645,0.3455,1
0.486,0.1635,0.3455,1
0.487,0.1625,0.3455,1
0.488,0.1615,0.3455,1
0.489,0.1605,0.3455,1
0.49,0.1595,0.3455,1
0.491,0.1585,0.3455,1
0.492,0.1575,0.3455,1
0.493,0.1565,0.3455,1
0.494,0.1555,0.3455,1
0.495,0.1545,0.3455,1
0.496,0.1535,0.3455,1
0.497,0.1525,0.3455,1
0.498,0.1515,0.3455,1
0.499,0.1505,0.3455,1
0.5,0.1495,0.3455,1
0.501,0.1485,0.3455,1
0.502,0.1475,0.3455,1
0.503,0.1465,0.3455,1
0.504,0.1455,0.3455,1
0.505,0.1445,0.3455,1
0.506,0.1435,0.3455,1
0.507,0.1425,0.3455,1
0.508,0.1415,0.3455,1
0.509,0.1405,0.3455,1
0.51,0.1395,0.3455,1
0.511,0.1385,0.3455,1
0.512,0.1375,0.3455,1
0.513,0.1365,0.3455,1
0.514,0.1355,0.3455,1
0.515,0.1345,0.3455,1
0.516,0.1335,0.3455,1
0.517,0.1325,0.3455,1
0.518,0.1315,0.3455,1
0.519,0.1305,0.3455,1
0.52,0.1295,0.3455,1
0.521,0.1285,0.3455,1
0.522,0.1275,0.3455,1
0.523,0.1265,0.3455,1
0.524,0.1255,0.3455,1
0.525,0.1245,0.3455,1
0.526,0.1235,0.3455,1
0.527,0.1225,0.3455,1
0.528,0.1215,0.3455,1
0.529,0.1205,0.3455,1
0.53,0.1195,0.3455,1
0.531,0.1185,0.3455,1
0.532,0.1175,0.3455,1
0.533,0.1165,0.3455,1
0.534,0.1155,0.3455,1
0.535,0.1145,0.3455,1
0.536,0.1135,0.3455,1
0.537,0.1125,0.3455,1
0.538,0.1115,0.3455,1
0.539,0.1105,0.3455,1
0.54,0.1095,0.3455,1
0.541,0.1085,0.3455,1
0.542,0.1075,0.3455,1
0.543,0.1065,0.3455,1
0.544,0.1055,0.3455,1
0.545,0.1045,0.3455,1
0.546,0.1035,0.3455,1
0.547,0.1025,0.3455,1
0.548,0.1015,0.3455,1
0.549,0.1005,0.3455,1
0.55,0.0995000000000001,0.3455,1
0.551,0.0985000000000001,0.3455,1
0.552,0.0975000000000001,0.3455,1
0.553,0.0965000000000001,0.3455,1
0.554,0.0955000000000001,0.3455,1
0.555,0.0945000000000001,0.3455,1
0.556,0.0935000000000001,0.3455,1
0.557,0.0925000000000001,0.3455,1
0.558,0.0915000000000001,0.3455,1
0.559,0.0905000000000001,0.3455,1
0.56,0.0895000000000001,0.3455,1
0.561,0.0885000000000001,0.3455,1
0.562,0.0875000000000002,0.3455,1
0.563,0.0865000000000002,0.3455,1
0.564,0.0855000000000002,0.3455,1
0.565,0.0845000000000002,0.3455,1
0.566,0.0835000000000002,0.3455,1
0.567,0.0825000000000002,0.3455,1
0.568,0.0815000000000002,0.3455,1
0.569,0.0805000000000002,0.3455,1
0.57,0.0795000000000002,0.3455,1
0.571,0.0785000000000002,0.3455,1
0.572,0.0775000000000002,0.3455,1
0.573,0.0765000000000002,0.3455,1
0.574,0.0755000000000002,0.3455,1
0.575,0.0745000000000002,0.3455,1
0.576,0.0735000000000002,0.3455,1
0.577,0.0725000000000002,0.3455,1
0.578,0.0715000000000002,0.3455,1
0.579,0.0705000000000002,0.3455,1
0.58,0.0695000000000002,0.3455,1
0.581,0.0685000000000002,0.3455,1
0.582,0.0675000000000002,0.3455,1
0.583,0.0665000000000002,0.3455,1
0.584,0.0655000000000002,0.3455,1
0.585,0.0645000000000002,0.3455,1
0.586,0.0635000000000002,0.3455,1
0.587,0.0625000000000002,0.3455,1
0.588,0.0615000000000002,0.3455,1
0.589,0.0605000000000002,0.3455,1
0.59,0.0595000000000002,0.3455,1
0.591,0.0585000000000002,0.3455,1
0.592,0.0575000000000002,0.3455,1
0.593,0.0565000000000002,0.3455,1
0.594,0.0555000000000002,0.3455,1
0.595,0.0545000000000002,0.3455,1
0.596,0.0535000000000002,0.3455,1
0.597,0.0525000000000002,0.3455,1
0.598,0.0515000000000002,0.3455,1
0.599,0.0505000000000002,0.3455,1
0.6,0.0495000000000002,0.3455,1
0.601,0.0485000000000002,0.3455,1
0.602,0.0475000000000002,0.3455,1
0.603,0.0465000000000002,0.3455,1
0.604,0.0455000000000002,0.3455,1
0.605,0.0445000000000002,0.3455,1
0.606,0.0435000000000002,0.3455,1
0.607,0.0425000000000002,0.3455,1
0.608,0.0415000000000002,0.3455,1
0.609,0.0405000000000002,0.3455,1
0.61,0.0395000000000002,0.3455,1
0.611,0.0385000000000002,0.3455,1
0.612,0.0375000000000002,0.3455,1
0.613,0.0365000000000002,0.3455,1
0.614,0.0355000000000002,0.3455,1
0.615,0.0345000000000002,0.3455,1
0.616,0.0335000000000002,0.3455,1
0.617,0.0325000000000002,0.3455,1
0.618,0.0315000000000002,0.3455,1
0.619,0.0305000000000002,0.3455,1
0.62,0.0295000000000002,0.3455,1
0.621,0.0285000000000002,0.3455,1
0.622,0.0275000000000002,0.3455,1
0.623,0.0265000000000002,0.3455,1
0.624,0.0255000000000002,0.3455,1
0.625,0.0245000000000002,0.3455,1
0.626,0.0235000000000002,0.3455,1
0.627,0.0225000000000002,0.3455,1
0.628,0.0215000000000002,0.3455,1
0.629,0.0205000000000002,0.3455,1
0.63,0.0195000000000002,0.3455,1
0.631,0.0185000000000002,0.3455,1
0.632,0.0175000000000002,0.3455,1
0.633,0.0165000000000002,0.3455,1
0.634,0.0155000000000002,0.3455,1
0.635,0.0145000000000002,0.3455,1
0.636,0.0135000000000002,0.3455,1
0.637,0.0125000000000002,0.3455,1
0.638,0.0115000000000002,0.3455,1
0.639,0.0105000000000002,0.3455,1
0.64,0.00950000000000017,0.3455,1
0.641,0.00850000000000017,0.3455,1
0.642,0.00750000000000017,0.3455,1
0.643,0.00650000000000017,0.3455,1
0.644,0.00550000000000017,0.3455,1
0.645,0.00450000000000017,0.3455,1
0.646,0.00350000000000017,0.3455,1
0.647,0.00250000000000017,0.3455,1
0.648,0.00150000000000017,0.3455,1
0.649,0.000500000000000167,0.3455,1


==> graphs/ProbabilityNoEq.csv <==
"X0.Probability","X0.JC","X0.RP","X0.RedBlack"
0,0.6495,0.3455,0
0.001,0.6485,0.3455,0
0.002,0.6475,0.3455,0
0.003,0.6465,0.3455,0
0.004,0.6455,0.3455,0
0.005,0.6445,0.3455,0
0.006,0.6435,0.3455,0
0.65,-0.000499999999999834,0.3455,0
0.651,-0.00149999999999983,0.3455,0
0.652,-0.00249999999999984,0.3455,0
0.653,-0.00349999999999984,0.3455,0
0.654,-0.00449999999999984,0.3455,0
0.655,-0.00549999999999984,0.3455,0
0.656,-0.00649999999999984,0.3455,0
0.657,-0.00749999999999984,0.3455,0
0.658,-0.00849999999999984,0.3455,0
0.659,-0.00949999999999984,0.3455,0
0.66,-0.0104999999999998,0.3455,0
0.661,-0.0114999999999998,0.3455,0
0.662,-0.0124999999999998,0.3455,0
0.663,-0.0134999999999998,0.3455,0
0.664,-0.0144999999999998,0.3455,0
0.665,-0.0154999999999998,0.3455,0
0.666,-0.0164999999999998,0.3455,0
0.667,-0.0174999999999998,0.3455,0
0.668,-0.0184999999999998,0.3455,0
0.669,-0.0194999999999999,0.3455,0
0.67,-0.0204999999999999,0.3455,0
0.671,-0.0214999999999999,0.3455,0
0.672,-0.0224999999999999,0.3455,0
0.673,-0.0234999999999999,0.3455,0
0.674,-0.0244999999999999,0.3455,0
0.675,-0.0254999999999999,0.3455,0
0.676,-0.0264999999999999,0.3455,0
0.677,-0.0274999999999999,0.3455,0
0.678,-0.0284999999999999,0.3455,0
0.679,-0.0294999999999999,0.3455,0
0.68,-0.0304999999999999,0.3455,0
0.681,-0.0314999999999999,0.3455,0
0.682,-0.0324999999999999,0.3455,0
0.683,-0.0334999999999999,0.3455,0
0.684,-0.0344999999999999,0.3455,0
0.685,-0.0354999999999999,0.3455,0
0.686,-0.0364999999999999,0.3455,0
0.687,-0.0374999999999998,0.3455,0
0.688,-0.0384999999999998,0.3455,0
0.689,-0.0394999999999998,0.3455,0
0.69,-0.0404999999999998,0.3455,0
0.691,-0.0414999999999998,0.3455,0
0.692,-0.0424999999999998,0.3455,0
0.693,-0.0434999999999998,0.3455,0
0.694,-0.0444999999999998,0.3455,0
0.695,-0.0454999999999998,0.3455,0
0.696,-0.0464999999999998,0.3455,0
0.697,-0.0474999999999998,0.3455,0
0.698,-0.0484999999999998,0.3455,0
0.699,-0.0494999999999998,0.3455,0
0.7,-0.0504999999999998,0.3455,0
0.701,-0.0514999999999998,0.3455,0
0.702,-0.0524999999999998,0.3455,0
0.703,-0.0534999999999998,0.3455,0
0.704,-0.0544999999999998,0.3455,0
0.705,-0.0554999999999998,0.3455,0
0.706,-0.0564999999999998,0.3455,0
0.707,-0.0574999999999998,0.3455,0
0.708,-0.0584999999999998,0.3455,0
0.709,-0.0594999999999998,0.3455,0
0.71,-0.0604999999999998,0.3455,0
0.711,-0.0614999999999998,0.3455,0
0.712,-0.0624999999999998,0.3455,0
0.713,-0.0634999999999998,0.3455,0
0.714,-0.0644999999999998,0.3455,0
0.715,-0.0654999999999998,0.3455,0
0.716,-0.0664999999999998,0.3455,0
0.717,-0.0674999999999998,0.3455,0
0.718,-0.0684999999999998,0.3455,0
0.719,-0.0694999999999998,0.3455,0
0.72,-0.0704999999999998,0.3455,0
0.721,-0.0714999999999998,0.3455,0
0.722,-0.0724999999999998,0.3455,0
0.723,-0.0734999999999998,0.3455,0
0.724,-0.0744999999999998,0.3455,0
0.725,-0.0754999999999998,0.3455,0
0.726,-0.0764999999999998,0.3455,0
0.727,-0.0774999999999998,0.3455,0
0.728,-0.0784999999999998,0.3455,0
0.729,-0.0794999999999998,0.3455,0
0.73,-0.0804999999999998,0.3455,0
0.731,-0.0814999999999998,0.3455,0
0.732,-0.0824999999999998,0.3455,0
0.733,-0.0834999999999998,0.3455,0
0.734,-0.0844999999999998,0.3455,0
0.735,-0.0854999999999998,0.3455,0
0.736,-0.0864999999999998,0.3455,0
0.737,-0.0874999999999998,0.3455,0
0.738,-0.0884999999999998,0.3455,0
0.739,-0.0894999999999998,0.3455,0
0.74,-0.0904999999999998,0.3455,0
0.741,-0.0914999999999998,0.3455,0
0.742,-0.0924999999999998,0.3455,0
0.743,-0.0934999999999998,0.3455,0
0.744,-0.0944999999999998,0.3455,0
0.745,-0.0954999999999998,0.3455,0
0.746,-0.0964999999999998,0.3455,0
0.747,-0.0974999999999998,0.3455,0
0.748,-0.0984999999999998,0.3455,0
0.749,-0.0994999999999998,0.3455,0
0.75,-0.1005,0.3455,0
0.751,-0.1015,0.3455,0
0.752,-0.1025,0.3455,0
0.753,-0.1035,0.3455,0
0.754,-0.1045,0.3455,0
0.755,-0.1055,0.3455,0
0.756,-0.1065,0.3455,0
0.757,-0.1075,0.3455,0
0.758,-0.1085,0.3455,0
0.759,-0.1095,0.3455,0
0.76,-0.1105,0.3455,0
0.761,-0.1115,0.3455,0
0.762,-0.1125,0.3455,0
0.763,-0.1135,0.3455,0
0.764,-0.1145,0.3455,0
0.765,-0.1155,0.3455,0
0.766,-0.1165,0.3455,0
0.767,-0.1175,0.3455,0
0.768,-0.1185,0.3455,0
0.769,-0.1195,0.3455,0
0.77,-0.1205,0.3455,0
0.771,-0.1215,0.3455,0
0.772,-0.1225,0.3455,0
0.773,-0.1235,0.3455,0
0.774,-0.1245,0.3455,0
0.775,-0.1255,0.3455,0
0.776,-0.1265,0.3455,0
0.777,-0.1275,0.3455,0
0.778,-0.1285,0.3455,0
0.779,-0.1295,0.3455,0
0.78,-0.1305,0.3455,0
0.781,-0.1315,0.3455,0
0.782,-0.1325,0.3455,0
0.783,-0.1335,0.3455,0
0.784,-0.1345,0.3455,0
0.785,-0.1355,0.3455,0
0.786,-0.1365,0.3455,0
0.787,-0.1375,0.3455,0
0.788,-0.1385,0.3455,0
0.789,-0.1395,0.3455,0
0.79,-0.1405,0.3455,0
0.791,-0.1415,0.3455,0
0.792,-0.1425,0.3455,0
0.793,-0.1435,0.3455,0
0.794,-0.1445,0.3455,0
0.795,-0.1455,0.3455,0
0.796,-0.1465,0.3455,0
0.797,-0.1475,0.3455,0
0.798,-0.1485,0.3455,0
0.799,-0.1495,0.3455,0
0.8,-0.1505,0.3455,0
0.801,-0.1515,0.3455,0
0.802,-0.1525,0.3455,0
0.803,-0.1535,0.3455,0
0.804,-0.1545,0.3455,0
0.805,-0.1555,0.3455,0
0.806,-0.1565,0.3455,0
0.807,-0.1575,0.3455,0
0.808,-0.1585,0.3455,0
0.809,-0.1595,0.3455,0
0.81,-0.1605,0.3455,0
0.811,-0.1615,0.3455,0
0.812,-0.1625,0.3455,0
0.813,-0.1635,0.3455,0
0.814,-0.1645,0.3455,0
0.815,-0.1655,0.3455,0
0.816,-0.1665,0.3455,0
0.817,-0.1675,0.3455,0
0.818,-0.1685,0.3455,0
0.819,-0.1695,0.3455,0
0.82,-0.1705,0.3455,0
0.821,-0.1715,0.3455,0
0.822,-0.1725,0.3455,0
0.823,-0.1735,0.3455,0
0.824,-0.1745,0.3455,0
0.825,-0.1755,0.3455,0
0.826,-0.1765,0.3455,0
0.827,-0.1775,0.3455,0
0.828,-0.1785,0.3455,0
0.829,-0.1795,0.3455,0
0.83,-0.1805,0.3455,0
0.831,-0.1815,0.3455,0
0.832,-0.1825,0.3455,0
0.833,-0.1835,0.3455,0
0.834,-0.1845,0.3455,0
0.835,-0.1855,0.3455,0
0.836,-0.1865,0.3455,0
0.837,-0.1875,0.3455,0
0.838,-0.1885,0.3455,0
0.839,-0.1895,0.3455,0
0.84,-0.1905,0.3455,0
0.841,-0.1915,0.3455,0
0.842,-0.1925,0.3455,0
0.843,-0.1935,0.3455,0
0.844,-0.1945,0.3455,0
0.845,-0.1955,0.3455,0
0.846,-0.1965,0.3455,0
0.847,-0.1975,0.3455,0
0.848,-0.1985,0.3455,0
0.849,-0.1995,0.3455,0
0.85,-0.2005,0.3455,0
0.851,-0.2015,0.3455,0
0.852,-0.2025,0.3455,0
0.853,-0.2035,0.3455,0
0.854,-0.2045,0.3455,0
0.855,-0.2055,0.3455,0
0.856,-0.2065,0.3455,0
0.857,-0.2075,0.3455,0
0.858,-0.2085,0.3455,0
0.859,-0.2095,0.3455,0
0.86,-0.2105,0.3455,0
0.861,-0.2115,0.3455,0
0.862,-0.2125,0.3455,0
0.863,-0.2135,0.3455,0
0.864,-0.2145,0.3455,0
0.865,-0.2155,0.3455,0
0.866,-0.2165,0.3455,0
0.867,-0.2175,0.3455,0
0.868,-0.2185,0.3455,0
0.869,-0.2195,0.3455,0
0.87,-0.2205,0.3455,0
0.871,-0.2215,0.3455,0
0.872,-0.2225,0.3455,0
0.873,-0.2235,0.3455,0
0.874,-0.2245,0.3455,0
0.875,-0.2255,0.3455,0
0.876,-0.2265,0.3455,0
0.877,-0.2275,0.3455,0
0.878,-0.2285,0.3455,0
0.879,-0.2295,0.3455,0
0.88,-0.2305,0.3455,0
0.881,-0.2315,0.3455,0
0.882,-0.2325,0.3455,0
0.883,-0.2335,0.3455,0
0.884,-0.2345,0.3455,0
0.885,-0.2355,0.3455,0
0.886,-0.2365,0.3455,0
0.887,-0.2375,0.3455,0
0.888,-0.2385,0.3455,0
0.889,-0.2395,0.3455,0
0.89,-0.2405,0.3455,0
0.891,-0.2415,0.3455,0
0.892,-0.2425,0.3455,0
0.893,-0.2435,0.3455,0
0.894,-0.2445,0.3455,0
0.895,-0.2455,0.3455,0
0.896,-0.2465,0.3455,0
0.897,-0.2475,0.3455,0
0.898,-0.2485,0.3455,0
0.899,-0.2495,0.3455,0
0.9,-0.2505,0.3455,0
0.901,-0.2515,0.3455,0
0.902,-0.2525,0.3455,0
0.903,-0.2535,0.3455,0
0.904,-0.2545,0.3455,0
0.905,-0.2555,0.3455,0
0.906,-0.2565,0.3455,0
0.907,-0.2575,0.3455,0
0.908,-0.2585,0.3455,0
0.909,-0.2595,0.3455,0
0.91,-0.2605,0.3455,0
0.911,-0.2615,0.3455,0
0.912,-0.2625,0.3455,0
0.913,-0.2635,0.3455,0
0.914,-0.2645,0.3455,0
0.915,-0.2655,0.3455,0
0.916,-0.2665,0.3455,0
0.917,-0.2675,0.3455,0
0.918,-0.2685,0.3455,0
0.919,-0.2695,0.3455,0
0.92,-0.2705,0.3455,0
0.921,-0.2715,0.3455,0
0.922,-0.2725,0.3455,0
0.923,-0.2735,0.3455,0
0.924,-0.2745,0.3455,0
0.925,-0.2755,0.3455,0
0.926,-0.2765,0.3455,0
0.927,-0.2775,0.3455,0
0.928,-0.2785,0.3455,0
0.929,-0.2795,0.3455,0
0.93,-0.2805,0.3455,0
0.931,-0.2815,0.3455,0
0.932,-0.2825,0.3455,0
0.933,-0.2835,0.3455,0
0.934,-0.2845,0.3455,0
0.935,-0.2855,0.3455,0
0.936,-0.2865,0.3455,0
0.937,-0.2875,0.3455,0
0.938,-0.2885,0.3455,0
0.939,-0.2895,0.3455,0
0.94,-0.2905,0.3455,0
0.941,-0.2915,0.3455,0
0.942,-0.2925,0.3455,0
0.943,-0.2935,0.3455,0
0.944,-0.2945,0.3455,0
0.945,-0.2955,0.3455,0
0.946,-0.2965,0.3455,0
0.947,-0.2975,0.3455,0
0.948,-0.2985,0.3455,0
0.949,-0.2995,0.3455,0
0.95,-0.3005,0.3455,0
0.951,-0.3015,0.3455,0
0.952,-0.3025,0.3455,0
0.953,-0.3035,0.3455,0
0.954,-0.3045,0.3455,0
0.955,-0.3055,0.3455,0
0.956,-0.3065,0.3455,0
0.957,-0.3075,0.3455,0
0.958,-0.3085,0.3455,0
0.959,-0.3095,0.3455,0
0.96,-0.3105,0.3455,0
0.961,-0.3115,0.3455,0
0.962,-0.3125,0.3455,0
0.963,-0.3135,0.3455,0
0.964,-0.3145,0.3455,0
0.965,-0.3155,0.3455,0
0.966,-0.3165,0.3455,0
0.967,-0.3175,0.3455,0
0.968,-0.3185,0.3455,0
0.969,-0.3195,0.3455,0
0.97,-0.3205,0.3455,0
0.971,-0.3215,0.3455,0
0.972,-0.3225,0.3455,0
0.973,-0.3235,0.3455,0
0.974,-0.3245,0.3455,0
0.975,-0.3255,0.3455,0
0.976,-0.3265,0.3455,0
0.977,-0.3275,0.3455,0
0.978,-0.3285,0.3455,0
0.979,-0.3295,0.3455,0
0.98,-0.3305,0.3455,0
0.981,-0.3315,0.3455,0
0.982,-0.3325,0.3455,0
0.983,-0.3335,0.3455,0
0.984,-0.3345,0.3455,0
0.985,-0.3355,0.3455,0
0.986,-0.3365,0.3455,0
0.987,-0.3375,0.3455,0
0.988,-0.3385,0.3455,0
0.989,-0.3395,0.3455,0
0.99,-0.3405,0.3455,0
0.991,-0.3415,0.3455,0
0.992,-0.3425,0.3455,0
0.993,-0.3435,0.3455,0
0.994,-0.3445,0.3455,0
0.995,-0.3455,0.3455,0
0.996,-0.3465,0.3455,0
0.997,-0.3475,0.3455,0
0.998,-0.3485,0.3455,0
0.999,-0.3495,0.3455,0
1,-0.3505,0.3455,0


==> newResults/24J4R-10/ExecutionTime.csv <==
ExecutionTime
1.86
1.9
1.95
1.88
1.91
1.96
1.85
1.9
1.8
1.9
1.87
1.93
1.92
1.86
1.86
1.9
1.74
1.89
2.03
1.9
2.06
1.98
2.0
2.01


==> newResults/24J4R-10/JOO.csv <==
JobOfferPostTime
3.964
3.622
6.083
4.143
2.05
2.474
3.346
2.62
6.565
7.901
3.554
5.497
7.878
7.236
7.82
7.4
5.478
12.228
2.122
8.577
3.952
3.007
3.273
7.762


==> newResults/24J4R-10/Match.csv <==
OfferMatchTime
53.364
56.119
58.456
52.946
67.307
56.643
55.79
66.995
70.468
64.147
58.772
64.194
59.71
52.212
58.595
63.051
70.698
67.366
57.617
54.814
58.641
53.528
56.918
59.904


==> newResults/24J4R-10/MediatorAddition.csv <==
MediationTime
12.442
3.023
9.638
9.59
5.671


==> newResults/24J4R-10/RPO.csv <==
ResourceOfferPostTime
7.225
6.396
8.697
2.394
9.107
3.896
3.714
16.229
2.617
10.388
3.832
9.429
3.927
3.445
6.764
9.422
4.558
5.21
6.02
11.661
6.028
5.03
4.488
3.743


==> newResults/24J4R-10/Register.csv <==
RegistrationTime
4.246
3.142
5.226
5.269
3.191
1.187


==> newResults/24J4R-10/Result.csv <==
JobCompletionTime
88.888
70.924
80.984
72.259
99.949
67.358
75.1
84.173
100.743
86.516
79.077
83.01
93.698
68.897
78.368
81.859
98.911
81.378
74.71
71.174
91.62
67.271
73.549
80.393


==> newResults/24J4R-100/ExecutionTime.csv <==
ExecutionTime
1.91
1.93
1.92
1.85
1.62
1.91
1.9
1.95
1.88
1.87
1.9
1.88
1.93
1.89
1.97
1.96
1.89
1.88
1.99
1.98
1.98
2.11
2.0
2.0


==> newResults/24J4R-100/JOO.csv <==
JobOfferPostTime
4.378
3.77
30.558
19.814
16.855
9.404
12.402
8.177
6.818
26.871
16.927
4.268
8.692
7.77
7.334
14.353
6.919
3.153
21.264
10.916
2.946
9.115
6.69
9.435


==> newResults/24J4R-100/Match.csv <==
OfferMatchTime
59.255
54.353
62.286
55.319
64.49
68.544
68.201
65.193
62.51
66.969
76.182
69.134
60.868
66.597
58.904
72.781
68.287
58.687
71.924
61.296
59.288
65.523
58.321
72.776


==> newResults/24J4R-100/MediatorAddition.csv <==
MediationTime
6.675
7.488
5.605
10.613
1.954


==> newResults/24J4R-100/RPO.csv <==
ResourceOfferPostTime
5.742
8.189
5.418
7.49
9.702
15.81
1.7
5.3
7.478
9.199
4.868
9.489
8.609
9.675
11.827
2.258
20.039
3.356
8.104
3.395
7.637
3.931
8.957
4.953


==> newResults/24J4R-100/Register.csv <==
RegistrationTime
3.232
4.19
3.187
5.362
4.305
3.184


==> newResults/24J4R-100/Result.csv <==
JobCompletionTime
107.643
74.554
92.283
91.459
96.798
84.566
111.744
98.575
98.729
92.219
93.89
83.902
95.87
85.452
83.302
111.236
99.907
81.798
92.14
81.163
95.101
89.392
77.506
86.597


==> newResults/24J4R-1000/ExecutionTime.csv <==
ExecutionTime
24.44
25.13
25.46
24.5
24.96
25.04
25.94
26.66
26.7
26.89
26.14
26.2
24.86
24.33
25.18
24.32
24.87
24.95
25.12
25.01
25.41
24.89
25.1
25.07


==> newResults/24J4R-1000/JOO.csv <==
JobOfferPostTime
11.675
12.395
5.83
7.826
4.147
19.195
17.525
28.646
23.809
28.022
17.363
4.549
14.772
2.04
29.47
17.097
5.809
4.568
6.685
2.331
20.806
25.489
18.963
18.818


==> newResults/24J4R-1000/Match.csv <==
OfferMatchTime
64.577
62.106
61.728
62.845
95.361
90.476
87.897
115.737
105.85
97.077
112.49
75.278
124.695
112.083
110.912
98.636
137.169
147.229
136.771
171.898
104.109
111.221
125.326
147.506


==> newResults/24J4R-1000/MediatorAddition.csv <==
MediationTime
6.649
10.385
3.471
17.741
3.102


==> newResults/24J4R-1000/RPO.csv <==
ResourceOfferPostTime
2.918
11.656
2.16
12.303
30.709
2.104
7.468
9.48
5.464
14.993
40.127
10.462
4.166
8.672
5.788
19.423
11.16
5.314
3.19
10.809
11.566
8.559
41.525
11.569


==> newResults/24J4R-1000/Register.csv <==
RegistrationTime
13.659
17.773
2.193
2.155
5.304
5.204


==> newResults/24J4R-1000/Result.csv <==
JobCompletionTime
168.62
119.241
130.797
123.768
149.552
179.948
135.921
158.979
175.134
215.243
171.284
139.57
168.55
165.789
155.366
221.746
198.185
208.013
176.956
249.248
148.548
153.762
166.489
223.158


==> newResults/24J4R-500/ExecutionTime.csv <==
ExecutionTime
4.62
4.65
4.6
4.54
4.56
4.62
4.75
4.5
4.64
4.5
4.45
4.51
4.6
4.48
4.42
4.54
4.51
4.59
5.05
5.06
5.21
4.68
4.95
5.18


==> newResults/24J4R-500/JOO.csv <==
JobOfferPostTime
3.76
4.866
4.812
8.036
9.345
9.525
10.137
6.018
4.745
16.983
6.543
5.287
8.679
1.252
6.707
4.451
8.398
7.909
4.501
3.735
9.715
3.88
7.77
9.451


==> newResults/24J4R-500/Match.csv <==
OfferMatchTime
64.252
56.888
68.375
67.66
67.688
75.412
63.853
71.486
70.594
73.798
73.85
68.613
96.181
84.915
81.395
74.457
63.317
65.806
74.876
76.612
61.025
85.744
76.253
64.885


==> newResults/24J4R-500/MediatorAddition.csv <==
MediationTime
11.589
4.685
8.038
4.922
16.223


==> newResults/24J4R-500/RPO.csv <==
ResourceOfferPostTime
10.571
12.928
12.126
18.495
19.709
6.512
9.642
1.43
10.188
25.642
2.538
17.854
5.317
12.391
4.926
2.757
12.162
26.301
6.708
7.307
12.152
12.842
4.52
6.223


==> newResults/24J4R-500/Register.csv <==
RegistrationTime
15.6
13.576
16.038
15.999
15.782
15.7


==> newResults/24J4R-500/Result.csv <==
JobCompletionTime
111.408
81.79
97.106
94.82
104.12
95.609
84.454
94.436
104.832
93.996
99.091
91.312
128.208
103.583
105.176
95.804
103.835
93.031
92.281
104.972
97.844
114.358
103.299
91.096


==> results/24J4R-1/JOO.csv <==
JobOfferPostTime
71.862
60.403
47.301
31.895
53.018
45.137
31.95
17.164
47.136
74.782
58.105
41.211
36.436
32.777
19.727
29.116
9.612
35.313
20.632
15.528
24.968
19.025
7.809
68.273


==> results/24J4R-1/Match.csv <==
OfferMatchTime
93.168
96.632
128.999
40.435
240.985
257.444
244.279
262.702
227.213
276.706
220.817
271.775
217.992
237.136
322.872
310.068
231.997
248.907
313.807
298.365
223.88
235.062
370.395
401.179


==> results/24J4R-1/MediatorAddition.csv <==
MediationTime
39.01
43.109
29.371
60.716
50.056


==> results/24J4R-1/RPO.csv <==
ResourceOfferPostTime
16.407
10.001
16.517
7.937
45.668
82.143
45.744
68.838
25.253
12.731
14.779
24.587
10.978
16.922
33.904
49.125
3.222
48.968
31.917
3.284
17.166
3.309
14.878
84.806


==> results/24J4R-1/Register.csv <==
RegistrationTime
65.54
65.555
65.467
65.569
65.457
65.478


==> results/24J4R-1/Result.csv <==
JobCompletionTime
153.724
145.912
232.754
118.017
278.408
294.858
294.605
316.401
252.537
344.378
259.406
324.001
249.366
257.101
367.008
351.436
272.922
309.859
349.347
322.533
297.269
284.697
415.622
452.481


==> results/24J4R-1000/JOO.csv <==
JobOfferPostTime
48.094
49.957
37.838
24.104
28.642
21.094
8.815
20.126
31.476
23.835
11.049
43.534
56.883
41.305
25.138
9.424
3.968
20.697
23.154
10.649
10.253
22.251
16.578
6.174


==> results/24J4R-1000/Match.csv <==
OfferMatchTime
80.775
78.758
86.415
90.067
97.765
102.092
90.816
108.766
177.441
222.064
218.81
207.131
234.12
249.243
259.284
244.661
236.148
310.172
297.639
337.911
266.023
352.85
363.485
427.444


==> results/24J4R-1000/MediatorAddition.csv <==
MediationTime
15.2
10.882
12.934
1.272
8.777


==> results/24J4R-1000/RPO.csv <==
ResourceOfferPostTime
18.448
10.851
15.647
6.583
14.59
8.999
6.671
10.151
56.159
14.292
81.196
32.297
23.648
15.841
45.666
25.873
29.487
59.371
22.05
23.259
32.941
47.16
7.394
24.147


==> results/24J4R-1000/Register.csv <==
RegistrationTime
13.611
13.103
12.998
14.016
14.062
14.042


==> results/24J4R-1000/Result.csv <==
JobCompletionTime
184.215
133.3
135.481
150.584
149.508
183.597
186.909
171.668
243.084
277.267
330.177
329.567
288.57
335.526
320.77
355.164
289.256
379.059
352.001
476.614
366.447
406.642
439.054
506.374


==> results/24J4R-500/JOO.csv <==
JobOfferPostTime
32.711
21.268
8.884
16.464
14.546
3.502
60.741
49.369
30.285
15.138
42.966
32.277
19.044
20.472
13.099
27.025
51.639
39.459
27.526
10.793
43.649
30.136
16.342
48.581


==> results/24J4R-500/Match.csv <==
OfferMatchTime
163.883
169.512
157.096
143.674
209.222
198.164
187.02
175.673
210.239
197.236
183.266
217.166
305.865
293.378
280.685
285.847
334.059
321.837
356.344
296.292
471.655
456.868
443.044
470.409


==> results/24J4R-500/MediatorAddition.csv <==
MediationTime
37.628
40.164
41.924
26.356
30.919


==> results/24J4R-500/RPO.csv <==
ResourceOfferPostTime
58.853
49.694
38.762
25.35
3.536
3.481
3.482
3.506
30.606
7.61
7.482
7.482
48.119
43.243
43.157
43.18
26.732
9.732
10.715
17.873
54.453
87.663
87.703
88.238


==> results/24J4R-500/Register.csv <==
RegistrationTime
64.597
64.742
62.452
63.141
64.592
65.033


==> results/24J4R-500/Result.csv <==
JobCompletionTime
222.585
210.427
199.069
186.111
238.984
227.106
217.551
234.112
262.635
249.181
234.675
276.369
395.224
329.97
316.814
362.212
396.921
385.907
412.573
356.733
514.276
499.908
486.439
522.332


==> results/4N4J/JOO.dat <==
27.32
34.279
33.674
21.266


==> results/4N4J/MediatorAddition.dat <==
28.702
39.828
51.154
18.495
46.124


==> results/4N4J/RPO.dat <==
19.989
19.685
31.799
18.896


==> results/4N4J/Register.dat <==
38.473
38.372
38.532
38.375
38.522
38.39

